Benchmarking SLAM Algorithms in the Cloud: The SLAM Hive Benchmarking Suite

Evaluating the performance of Simultaneous Localization and Mapping (SLAM) algorithms is essential for scientists and users of robotic systems alike. But there are a multitude of different permutations of possible options of hardware setups and algorithm configurations, as well as different datasets and algorithms, such that it was previously infeasible to thoroughly compare SLAM systems against the full state of the art. To solve that we present the SLAM Hive Benchmarking Suite, which is able to analyze SLAM algorithms in 1000's of mapping runs, through its utilization of container technology and deployment in the cloud. This paper presents the architecture and open source implementation of SLAM Hive and compares it to existing efforts on SLAM evaluation. We perform mapping runs with popular visual, RGBD and LiDAR based SLAM algorithms against commonly used datasets and show how SLAM Hive can be used to conveniently analyze the results against various aspects. Through this we envision that SLAM Hive can become an essential tool for proper comparisons and evaluations of SLAM algorithms and thus drive the scientific development in the research on SLAM. The open source software as well as a demo to show the live analysis of 1000's of mapping runs can be found on our SLAM Hive website.

==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-dataset_resolution+image0_resolution_y-CPU-max_z-ATE-rmse.csv <==
Config ID,X Axis(dataset_resolution+image0_resolution),Y Axis(CPU-max),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,0.4,2.11129,-3.0376694730175164,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,0.4,2.03242,-2.9095747610028666,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,0.4,1.98851,-2.7085448234076566,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,1.0,1.52219,-3.2085988147072615,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,0.8,1.54797,-3.058212115227049,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,0.6,1.55829,-2.947877785087811,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,0.5,1.54005,-2.931749531833191,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,0.4,1.48885,-2.719392279987533,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,0.8,2.11938,-2.981563131639798,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,0.6,2.02723,-2.890198172962901,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,0.4,2.05741,-1.8647108796879395,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,0.8,1.92742,-3.118340682621371,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,0.6,1.84706,-2.704888205483577,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,0.4,1.89405,-2.0442365731544117,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,1.0,1.71381,-3.068075035377826,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,0.8,1.69693,-3.0829385786317753,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,0.6,1.86421,-2.5957434663802954,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,0.5,1.73779,-2.634500527625338,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,0.4,1.96666,-2.260196326502259,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,1.0,1.6031,-2.915301333560068,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,0.8,1.52202,-2.5390849438933016,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,0.6,1.54558,-2.529174574712555,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,0.5,1.62051,-2.106837404761679,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,0.4,1.48168,-2.4554449396383813,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.27822,-2.994840671149572,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,0.8,1.29283,-2.7478321116973223,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,0.6,1.32373,-2.4998818200277646,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,0.5,1.2732,-2.0607689644144513,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,0.4,1.33132,-1.9342335862259823,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,0.8,2.20169,-2.886033382271593,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,0.6,2.13859,-2.888216881311304,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,0.4,2.06872,-2.6378047144652865,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,0.8,2.04047,-3.053240630969992,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,0.6,2.10886,-2.8752240656659747,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,0.4,1.97275,-2.6346831104762978,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,1.0,1.94734,-3.0288961663324248,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,0.8,1.94935,-3.1851316189040397,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,0.6,1.9608,-3.020037261280588,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,0.5,1.96653,-2.7165819935568836,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,0.4,1.99803,-2.623509624026261,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,0.8,1.52762,-3.0483211436795696,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,0.6,1.54963,-3.1012816959424594,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,0.5,1.55517,-2.836218856086045,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,0.4,1.47691,-2.7699761380119714,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.41413,-3.1321501136771603,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,0.6,1.31461,-2.8718699763330333,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,0.5,1.32561,-2.8907778403364794,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,0.8,2.19728,-3.0163718109617608,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,0.6,2.18647,-2.9146556390286205,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,0.4,2.07098,-2.304405749383499,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,0.8,2.22817,-2.6058506259572236,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,0.6,2.12534,-2.646460868298505,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,0.4,2.04769,1.8275657058391923,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,0.8,1.9569,-2.705054193618049,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,0.6,2.02672,-2.222730095244607,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,0.4,1.85713,1.6420812729191034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,1.0,2.12843,-2.804611212870767,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,0.8,1.91996,-2.488435268045301,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,0.6,1.89637,-2.5497319320376093,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,0.5,1.90964,-2.3085387810744114,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,0.4,1.75752,1.6713229161061083,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,0.6,1.70223,-1.5888169925796363,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,0.5,2.2597,-2.7474357278365034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,0.4,1.9748,-2.6408477314284795,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,0.8,1.43607,-2.320742953660749,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,1.0,2.72359,-3.1458856200408274,vins-fusion-stereo-imu,MH_01_easy
2311,0.8,2.20828,-3.1398405475591904,vins-fusion-stereo-imu,MH_01_easy
2312,0.6,1.64256,-3.1414010268388597,vins-fusion-stereo-imu,MH_01_easy
2313,0.5,1.22788,-2.925594457765988,vins-fusion-stereo-imu,MH_01_easy
2314,0.4,1.29327,-2.0029250437828576,vins-fusion-stereo-imu,MH_01_easy
2315,0.2,0.879153,-1.3638168830562922,vins-fusion-stereo-imu,MH_01_easy
2316,1.0,1.57787,-3.4855533782061388,vins-fusion-stereo-imu,MH_01_easy
2317,0.8,1.21618,-3.0577396008672304,vins-fusion-stereo-imu,MH_01_easy
2318,0.6,1.02409,-3.094529927533148,vins-fusion-stereo-imu,MH_01_easy
2319,0.5,0.821699,-1.618090236063249,vins-fusion-stereo-imu,MH_01_easy
2320,0.4,0.768745,-2.229176651168908,vins-fusion-stereo-imu,MH_01_easy
2321,0.2,0.467927,-1.1929900033531937,vins-fusion-stereo-imu,MH_01_easy
2322,1.0,0.969967,-3.4155509023430684,vins-fusion-stereo-imu,MH_01_easy
2323,0.8,0.934552,-2.825410763512984,vins-fusion-stereo-imu,MH_01_easy
2324,0.6,1.23483,-2.4910180866328604,vins-fusion-stereo-imu,MH_01_easy
2325,0.5,0.614764,-1.951632490465687,vins-fusion-stereo-imu,MH_01_easy
2326,0.4,0.986617,-2.3297836428240193,vins-fusion-stereo-imu,MH_01_easy
2327,0.2,0.79238,1.339611475079476,vins-fusion-stereo-imu,MH_01_easy
2328,1.0,0.79274,-0.11675181754459572,vins-fusion-stereo-imu,MH_01_easy
2329,0.8,0.49002,0.04258044753511848,vins-fusion-stereo-imu,MH_01_easy
2330,0.6,1.42973,1.3536833556414587,vins-fusion-stereo-imu,MH_01_easy
2331,0.5,0.757717,1.3463834098070497,vins-fusion-stereo-imu,MH_01_easy
2332,0.4,1.34819,1.4110235584068878,vins-fusion-stereo-imu,MH_01_easy
2333,0.2,1.0439,1.4050793138982294,vins-fusion-stereo-imu,MH_01_easy
2338,0.4,0.639887,1.3122063887661715,vins-fusion-stereo-imu,MH_01_easy
2339,0.2,0.699102,1.2758124199889675,vins-fusion-stereo-imu,MH_01_easy
2340,1.0,2.6101,-3.97119992567038,vins-fusion-stereo-imu,MH_02_easy
2341,0.8,2.24836,-3.358684018312924,vins-fusion-stereo-imu,MH_02_easy
2342,0.6,1.66949,-2.457232729617213,vins-fusion-stereo-imu,MH_02_easy
2343,0.5,1.18888,-1.8169234428916046,vins-fusion-stereo-imu,MH_02_easy
2344,0.4,1.20932,-2.148602998805119,vins-fusion-stereo-imu,MH_02_easy
2345,0.2,0.689976,-1.5014134482401145,vins-fusion-stereo-imu,MH_02_easy
2346,1.0,1.48867,-3.503117156795816,vins-fusion-stereo-imu,MH_02_easy
2347,0.8,1.20781,-2.983918333764537,vins-fusion-stereo-imu,MH_02_easy
2348,0.6,1.03322,-3.0480429273814664,vins-fusion-stereo-imu,MH_02_easy
2349,0.5,0.984515,-1.7778388127373295,vins-fusion-stereo-imu,MH_02_easy
2350,0.4,1.23981,-1.2277328518902748,vins-fusion-stereo-imu,MH_02_easy
2351,0.2,1.3646,1.5111787887658052,vins-fusion-stereo-imu,MH_02_easy
2352,1.0,1.01744,-2.984327555290555,vins-fusion-stereo-imu,MH_02_easy
2353,0.8,0.726349,-2.6765006632437567,vins-fusion-stereo-imu,MH_02_easy
2354,0.6,0.753347,-1.8088100069990565,vins-fusion-stereo-imu,MH_02_easy
2355,0.5,0.609433,-1.9313319295560707,vins-fusion-stereo-imu,MH_02_easy
2356,0.4,1.21652,-1.1574041535101163,vins-fusion-stereo-imu,MH_02_easy
2357,0.2,0.834526,1.4474435512086814,vins-fusion-stereo-imu,MH_02_easy
2358,1.0,0.855028,1.4088432140840954,vins-fusion-stereo-imu,MH_02_easy
2359,0.8,0.712848,1.4380373044002241,vins-fusion-stereo-imu,MH_02_easy
2360,0.6,0.887565,1.4491823020491181,vins-fusion-stereo-imu,MH_02_easy
2361,0.5,1.01397,1.4624773218521778,vins-fusion-stereo-imu,MH_02_easy
2362,0.4,1.01357,1.430495440098305,vins-fusion-stereo-imu,MH_02_easy
2363,0.2,0.668194,1.400628632803043,vins-fusion-stereo-imu,MH_02_easy
2370,1.0,2.60607,-2.9775564589964594,vins-fusion-stereo-imu,MH_03_medium
2371,0.8,2.32119,-2.991202548267595,vins-fusion-stereo-imu,MH_03_medium
2372,0.6,1.71481,-2.826855696792749,vins-fusion-stereo-imu,MH_03_medium
2373,0.5,1.38481,-2.5608378214218233,vins-fusion-stereo-imu,MH_03_medium
2374,0.4,1.11412,-1.4669405842055558,vins-fusion-stereo-imu,MH_03_medium
2375,0.2,0.947831,-0.5595275418292249,vins-fusion-stereo-imu,MH_03_medium
2376,1.0,1.72261,-3.2581547397151676,vins-fusion-stereo-imu,MH_03_medium
2377,0.8,1.30536,-3.1001443502334025,vins-fusion-stereo-imu,MH_03_medium
2378,0.6,1.02044,-2.823526711334681,vins-fusion-stereo-imu,MH_03_medium
2379,0.5,0.86035,-2.252452972508046,vins-fusion-stereo-imu,MH_03_medium
2380,0.4,1.43663,-1.7501320391581143,vins-fusion-stereo-imu,MH_03_medium
2381,0.2,0.77627,-0.025152693411323108,vins-fusion-stereo-imu,MH_03_medium
2382,1.0,0.925053,-2.199072283294008,vins-fusion-stereo-imu,MH_03_medium
2383,0.8,0.834608,-1.9514846577979181,vins-fusion-stereo-imu,MH_03_medium
2384,0.6,0.745309,-2.2471125438702213,vins-fusion-stereo-imu,MH_03_medium
2385,0.5,1.24327,-1.6349044494267189,vins-fusion-stereo-imu,MH_03_medium
2386,0.4,0.489468,-1.4830343626322624,vins-fusion-stereo-imu,MH_03_medium
2387,0.2,1.00456,1.253200015833408,vins-fusion-stereo-imu,MH_03_medium
2388,1.0,0.624956,-0.02179070220813304,vins-fusion-stereo-imu,MH_03_medium
2389,0.8,0.780843,0.4002046293531442,vins-fusion-stereo-imu,MH_03_medium
2390,0.6,0.849954,0.3942221421621169,vins-fusion-stereo-imu,MH_03_medium
2391,0.5,1.32992,1.2761278708001005,vins-fusion-stereo-imu,MH_03_medium
2392,0.4,1.38233,1.2757733306586745,vins-fusion-stereo-imu,MH_03_medium
2393,0.2,0.832522,1.258702437731789,vins-fusion-stereo-imu,MH_03_medium
2400,1.0,2.60671,-2.2519965468832344,vins-fusion-stereo-imu,MH_04_difficult
2401,0.8,1.99258,-2.2046329517000185,vins-fusion-stereo-imu,MH_04_difficult
2402,0.6,1.27196,-1.9925081677323644,vins-fusion-stereo-imu,MH_04_difficult
2403,0.5,1.34077,-1.663698763560538,vins-fusion-stereo-imu,MH_04_difficult
2404,0.4,0.982466,-1.4611946470713086,vins-fusion-stereo-imu,MH_04_difficult
2405,0.2,0.968609,-0.07033770394030851,vins-fusion-stereo-imu,MH_04_difficult
2430,1.0,2.47289,-2.461857533339311,vins-fusion-stereo-imu,MH_05_difficult
2431,0.8,1.98018,-1.7311254356912047,vins-fusion-stereo-imu,MH_05_difficult
2432,0.6,1.27341,-1.936068735024456,vins-fusion-stereo-imu,MH_05_difficult
2433,0.5,1.39023,-1.4755540819231066,vins-fusion-stereo-imu,MH_05_difficult
2434,0.4,1.04267,-1.5721421276904035,vins-fusion-stereo-imu,MH_05_difficult
2435,0.2,0.722665,-0.16109758714238348,vins-fusion-stereo-imu,MH_05_difficult
2436,1.0,1.27362,-2.6141869767240693,vins-fusion-stereo-imu,MH_05_difficult
2437,0.8,1.03906,-1.8255810241035657,vins-fusion-stereo-imu,MH_05_difficult
2438,0.6,0.953815,-1.6653471068736172,vins-fusion-stereo-imu,MH_05_difficult
2439,0.5,1.29212,-1.4697324933954858,vins-fusion-stereo-imu,MH_05_difficult
2440,0.4,0.882934,-1.360622715743435,vins-fusion-stereo-imu,MH_05_difficult
2441,0.2,0.507893,0.5250361739151043,vins-fusion-stereo-imu,MH_05_difficult
2442,1.0,0.898096,-2.493134405126627,vins-fusion-stereo-imu,MH_05_difficult
2443,0.8,0.735567,-1.478212301081228,vins-fusion-stereo-imu,MH_05_difficult
2444,0.6,1.08853,-1.5038939136103397,vins-fusion-stereo-imu,MH_05_difficult
2445,0.5,0.702067,-0.9965278334409601,vins-fusion-stereo-imu,MH_05_difficult
2446,0.4,0.81902,-0.9098788321087996,vins-fusion-stereo-imu,MH_05_difficult
2447,0.2,0.502611,-0.060147110842948694,vins-fusion-stereo-imu,MH_05_difficult
2448,1.0,1.36243,-1.0143170971727158,vins-fusion-stereo-imu,MH_05_difficult
2449,0.8,0.398848,-1.1531592916819082,vins-fusion-stereo-imu,MH_05_difficult
2450,0.6,1.00323,-1.0301371511822797,vins-fusion-stereo-imu,MH_05_difficult
2451,0.5,0.870037,-0.9487209526950301,vins-fusion-stereo-imu,MH_05_difficult
2452,0.4,1.29486,-0.7438427588784992,vins-fusion-stereo-imu,MH_05_difficult
2453,0.2,0.829501,1.3706704408536283,vins-fusion-stereo-imu,MH_05_difficult
531,1.0,2.1699,-3.1521521928252927,orb-slam3-ros-stereo-inertial,MH_01_easy
541,0.8,2.13661,-3.239382149701425,orb-slam3-ros-stereo-inertial,MH_01_easy
542,0.6,2.06375,-3.114263589101956,orb-slam3-ros-stereo-inertial,MH_01_easy
543,0.5,2.07802,-3.1117022038796804,orb-slam3-ros-stereo-inertial,MH_01_easy
552,1.0,1.95623,-3.3622728662172383,orb-slam3-ros-stereo-inertial,MH_01_easy
553,0.8,1.9454,-3.250232342031347,orb-slam3-ros-stereo-inertial,MH_01_easy
554,0.6,1.86127,-3.2111780290683263,orb-slam3-ros-stereo-inertial,MH_01_easy
555,0.5,1.97088,-3.1017730205166814,orb-slam3-ros-stereo-inertial,MH_01_easy
564,1.0,1.83104,-3.3193289570092017,orb-slam3-ros-stereo-inertial,MH_01_easy
565,0.8,1.71501,-3.369463277204065,orb-slam3-ros-stereo-inertial,MH_01_easy
566,0.6,1.80603,-3.2888691966887356,orb-slam3-ros-stereo-inertial,MH_01_easy
567,0.5,1.91188,-2.9817583649886408,orb-slam3-ros-stereo-inertial,MH_01_easy
762,1.0,2.32673,-2.8702527100780038,orb-slam3-ros-stereo-inertial,MH_02_easy
763,0.5,2.0712,-2.6210659494804696,orb-slam3-ros-stereo-inertial,MH_02_easy
766,1.0,1.96266,-3.2181985542677194,orb-slam3-ros-stereo-inertial,MH_02_easy
767,0.5,1.92892,-2.8214076068216403,orb-slam3-ros-stereo-inertial,MH_02_easy
834,1.0,2.31904,-3.058893610112398,orb-slam3-ros-stereo-inertial,MH_03_medium
835,0.5,2.10597,-2.5979687466328656,orb-slam3-ros-stereo-inertial,MH_03_medium
838,1.0,2.10078,-3.0986624116401082,orb-slam3-ros-stereo-inertial,MH_03_medium
839,0.5,2.05054,-2.816901803518219,orb-slam3-ros-stereo-inertial,MH_03_medium
890,1.0,2.35393,-2.9866278449297092,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,0.5,2.09247,-2.898805219776985,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,1.0,2.40279,-2.851292593221935,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,0.5,2.07933,-2.3171293497850276,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,1.0,2.13001,-2.797381539850508,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,0.5,1.95287,-2.287666924286838,orb-slam3-ros-stereo-inertial,MH_05_difficult
1044,0.2,1.27942,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1046,0.2,1.08509,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1048,0.2,1.31298,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1054,0.2,1.33823,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1055,1.0,1.31825,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1056,0.8,1.30242,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1057,0.6,1.39032,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1058,0.5,1.32695,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1059,0.4,1.29636,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1060,0.2,1.39508,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1064,0.2,1.39859,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1068,0.2,1.16912,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1074,0.2,1.2647,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1080,0.2,1.29869,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1086,0.2,1.30662,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1090,0.2,1.0416,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1094,0.2,1.02668,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1100,0.2,1.52466,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1101,1.0,1.45066,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1106,0.2,1.26771,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1108,0.8,1.32774,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1111,0.4,1.32414,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1112,0.2,1.31919,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1116,0.2,1.02851,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1117,0.8,1.26889,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1118,0.6,1.26948,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1119,0.4,1.2154,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1120,0.2,1.20687,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1121,1.0,1.28717,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1122,0.8,1.3103,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1123,0.6,1.19182,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1124,0.5,1.0712,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1125,0.4,1.20104,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1126,0.2,1.07593,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1127,1.0,1.11146,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1128,0.8,1.07868,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1129,0.6,1.32656,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1130,0.5,1.31426,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1131,0.4,1.08066,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1132,0.2,1.19384,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1133,1.0,1.19737,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1134,0.8,1.07265,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1135,0.6,1.27585,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1136,0.5,1.20716,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1137,0.4,1.30928,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1138,0.2,1.06986,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1142,0.2,1.25475,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1146,0.2,1.2681,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1152,0.2,1.25278,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1153,1.0,1.39114,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1154,0.8,1.44762,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1158,0.2,1.04522,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1159,1.0,1.35788,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1161,0.6,1.27593,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1162,0.5,1.26689,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1163,0.4,1.47182,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1164,0.2,1.1965,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
2334,1.0,0.904954,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2335,0.8,1.13911,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2336,0.6,1.12918,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2337,0.5,1.16029,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2364,1.0,1.13991,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2365,0.8,0.841515,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2366,0.6,0.972222,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2367,0.5,0.686498,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2368,0.4,0.90492,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2369,0.2,0.322287,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2394,1.0,0.683295,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2395,0.8,0.453138,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2396,0.6,0.675844,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2397,0.5,0.855307,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2398,0.4,0.541878,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2399,0.2,0.588594,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2406,1.0,0.692896,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2407,0.8,0.547515,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2408,0.6,0.965185,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2409,0.5,0.275094,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2410,0.4,1.08021,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2411,0.2,0.352628,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2412,1.0,0.741822,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2413,0.8,0.801207,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2414,0.6,0.582072,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2415,0.5,0.757689,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2416,0.4,0.784393,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2417,0.2,0.944861,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2418,1.0,0.607436,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2419,0.8,0.847883,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2420,0.6,0.995013,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2421,0.5,0.522798,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2422,0.4,1.40087,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2423,0.2,1.39678,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2424,1.0,1.10289,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2425,0.8,0.866301,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2426,0.6,0.609384,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2427,0.5,0.808572,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2428,0.4,1.27431,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2429,0.2,1.09478,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2454,1.0,0.386755,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2455,0.8,0.747036,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2456,0.6,0.331662,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2457,0.5,0.824925,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2458,0.4,0.811386,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2459,0.2,0.395607,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
894,1.0,1.08144,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
895,0.5,1.21931,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-dataset_resolution+image0_resolution_y-CPU-max_z-ATE-rmse_Eetend.csv <==
Config ID,X Axis(dataset_resolution+image0_resolution),Y Axis(CPU-max),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,0.4,2.11129,0.0479465,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,0.4,2.03242,0.0544989,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,0.4,1.98851,0.0666337,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,1.0,1.52219,0.05657848,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,0.8,1.54797,0.08454888,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,0.6,1.55829,0.07343126,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,0.5,1.54005,0.07462518,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,0.4,1.48885,0.09228071999999998,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,0.8,2.11938,0.0507135,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,0.6,2.02723,0.0555652,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,0.4,2.05741,0.154941,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,0.8,1.92742,0.0442305,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,0.6,1.84706,0.0668778,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,0.4,1.89405,0.129479,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,1.0,1.71381,0.0465106,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,0.8,1.69693,0.0458244,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,0.6,1.86421,0.0745904,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,0.5,1.73779,0.0717548,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,0.4,1.96666,0.10433,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,1.0,1.6031,0.08670032,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,0.8,1.52202,0.12630176,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,0.6,1.54558,0.12755968,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,0.5,1.62051,0.1945952,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,0.4,1.48168,0.13732,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.27822,0.08007136000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,0.8,1.29283,0.10250656000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,0.6,1.32373,0.13135152000000003,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,0.5,1.2732,0.2037696,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,0.4,1.33132,0.23125600000000002,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,0.8,2.20169,0.07811594,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,0.6,2.13859,0.07794556,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,0.4,2.06872,0.10012534,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,0.8,2.04047,0.0472057,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,0.6,2.10886,0.0789649,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,0.4,1.97275,0.10043838000000001,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,1.0,1.94734,0.048369,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,0.8,1.94935,0.0413728,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,0.6,1.9608,0.0487994,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,0.5,1.96653,0.0661003,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,0.4,1.99803,0.0725478,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,0.8,1.52762,0.0474385,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,0.6,1.54963,0.0449915,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,0.5,1.55517,0.058647,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,0.4,1.47691,0.07519619999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.41413,0.0436239,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,0.6,1.31461,0.056593,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,0.5,1.32561,0.0666396,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,0.8,2.19728,0.0489786,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,0.6,2.18647,0.0542227,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,0.4,2.07098,0.0998181,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,0.8,2.22817,0.11814448,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,0.6,2.12534,0.11344272,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,0.4,2.04769,9.949968,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,0.8,1.9569,0.10698672000000001,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,0.6,2.02672,0.1299756,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,0.4,1.85713,9.298638,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,1.0,2.12843,0.0605303,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,0.8,1.91996,0.0830398,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,0.6,1.89637,0.0781026,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,0.5,1.90964,0.0994064,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,0.4,1.75752,5.3192,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,0.6,1.70223,0.204167,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,0.5,2.2597,0.064092,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,0.4,1.9748,0.0713008,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,0.8,1.43607,0.11784072,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,1.0,2.72359,0.0430288,vins-fusion-stereo-imu,MH_01_easy
2311,0.8,2.20828,0.0432897,vins-fusion-stereo-imu,MH_01_easy
2312,0.6,1.64256,0.0432222,vins-fusion-stereo-imu,MH_01_easy
2313,0.5,1.22788,0.0536328,vins-fusion-stereo-imu,MH_01_easy
2314,0.4,1.29327,0.13494,vins-fusion-stereo-imu,MH_01_easy
2315,0.2,0.879153,0.255683,vins-fusion-stereo-imu,MH_01_easy
2316,1.0,1.57787,0.0306368,vins-fusion-stereo-imu,MH_01_easy
2317,0.8,1.21618,0.0469938,vins-fusion-stereo-imu,MH_01_easy
2318,0.6,1.02409,0.0452963,vins-fusion-stereo-imu,MH_01_easy
2319,0.5,0.821699,0.198277,vins-fusion-stereo-imu,MH_01_easy
2320,0.4,0.768745,0.107617,vins-fusion-stereo-imu,MH_01_easy
2321,0.2,0.467927,0.303313,vins-fusion-stereo-imu,MH_01_easy
2322,1.0,0.969967,0.0328583,vins-fusion-stereo-imu,MH_01_easy
2323,0.8,0.934552,0.0592843,vins-fusion-stereo-imu,MH_01_easy
2324,0.6,1.23483,0.0828256,vins-fusion-stereo-imu,MH_01_easy
2325,0.5,0.614764,0.142042,vins-fusion-stereo-imu,MH_01_easy
2326,0.4,0.986617,0.0973168,vins-fusion-stereo-imu,MH_01_easy
2327,0.2,0.79238,3.81756,vins-fusion-stereo-imu,MH_01_easy
2328,1.0,0.79274,1.2457284,vins-fusion-stereo-imu,MH_01_easy
2329,0.8,0.49002,1.4609,vins-fusion-stereo-imu,MH_01_easy
2330,0.6,1.42973,5.420324,vins-fusion-stereo-imu,MH_01_easy
2331,0.5,0.757717,5.3809,vins-fusion-stereo-imu,MH_01_easy
2332,0.4,1.34819,5.74021,vins-fusion-stereo-imu,MH_01_easy
2333,0.2,1.0439,5.706189999999999,vins-fusion-stereo-imu,MH_01_easy
2338,0.4,0.639887,6.685848,vins-fusion-stereo-imu,MH_01_easy
2339,0.2,0.699102,6.446898,vins-fusion-stereo-imu,MH_01_easy
2340,1.0,2.6101,0.0188508,vins-fusion-stereo-imu,MH_02_easy
2341,0.8,2.24836,0.034781,vins-fusion-stereo-imu,MH_02_easy
2342,0.6,1.66949,0.0856717,vins-fusion-stereo-imu,MH_02_easy
2343,0.5,1.18888,0.162525,vins-fusion-stereo-imu,MH_02_easy
2344,0.4,1.20932,0.116647,vins-fusion-stereo-imu,MH_02_easy
2345,0.2,0.689976,0.222815,vins-fusion-stereo-imu,MH_02_easy
2346,1.0,1.48867,0.0301034,vins-fusion-stereo-imu,MH_02_easy
2347,0.8,1.20781,0.0505942,vins-fusion-stereo-imu,MH_02_easy
2348,0.6,1.03322,0.0474517,vins-fusion-stereo-imu,MH_02_easy
2349,0.5,0.984515,0.169003,vins-fusion-stereo-imu,MH_02_easy
2350,0.4,1.23981,0.292956,vins-fusion-stereo-imu,MH_02_easy
2351,0.2,1.3646,4.53207,vins-fusion-stereo-imu,MH_02_easy
2352,1.0,1.01744,0.0505735,vins-fusion-stereo-imu,MH_02_easy
2353,0.8,0.726349,0.0688035,vins-fusion-stereo-imu,MH_02_easy
2354,0.6,0.753347,0.163849,vins-fusion-stereo-imu,MH_02_easy
2355,0.5,0.609433,0.144955,vins-fusion-stereo-imu,MH_02_easy
2356,0.4,1.21652,0.314301,vins-fusion-stereo-imu,MH_02_easy
2357,0.2,0.834526,4.25223,vins-fusion-stereo-imu,MH_02_easy
2358,1.0,0.855028,5.727708,vins-fusion-stereo-imu,MH_02_easy
2359,0.8,0.712848,5.897387999999999,vins-fusion-stereo-imu,MH_02_easy
2360,0.6,0.887565,5.963481999999999,vins-fusion-stereo-imu,MH_02_easy
2361,0.5,1.01397,6.043295999999999,vins-fusion-stereo-imu,MH_02_easy
2362,0.4,1.01357,5.853077999999999,vins-fusion-stereo-imu,MH_02_easy
2363,0.2,0.668194,5.68085,vins-fusion-stereo-imu,MH_02_easy
2370,1.0,2.60607,0.0509171,vins-fusion-stereo-imu,MH_03_medium
2371,0.8,2.32119,0.050227,vins-fusion-stereo-imu,MH_03_medium
2372,0.6,1.71481,0.0591987,vins-fusion-stereo-imu,MH_03_medium
2373,0.5,1.38481,0.07724,vins-fusion-stereo-imu,MH_03_medium
2374,0.4,1.11412,0.23063,vins-fusion-stereo-imu,MH_03_medium
2375,0.2,0.947831,0.571479,vins-fusion-stereo-imu,MH_03_medium
2376,1.0,1.72261,0.0384593,vins-fusion-stereo-imu,MH_03_medium
2377,0.8,1.30536,0.0450427,vins-fusion-stereo-imu,MH_03_medium
2378,0.6,1.02044,0.0593961,vins-fusion-stereo-imu,MH_03_medium
2379,0.5,0.86035,0.105141,vins-fusion-stereo-imu,MH_03_medium
2380,0.4,1.43663,0.173751,vins-fusion-stereo-imu,MH_03_medium
2381,0.2,0.77627,0.975161,vins-fusion-stereo-imu,MH_03_medium
2382,1.0,0.925053,0.1330872,vins-fusion-stereo-imu,MH_03_medium
2383,0.8,0.834608,0.17047559999999998,vins-fusion-stereo-imu,MH_03_medium
2384,0.6,0.745309,0.1268448,vins-fusion-stereo-imu,MH_03_medium
2385,0.5,1.24327,0.194971,vins-fusion-stereo-imu,MH_03_medium
2386,0.4,0.489468,0.226948,vins-fusion-stereo-imu,MH_03_medium
2387,0.2,1.00456,3.50153,vins-fusion-stereo-imu,MH_03_medium
2388,1.0,0.624956,1.565512,vins-fusion-stereo-imu,MH_03_medium
2389,0.8,0.780843,2.387408,vins-fusion-stereo-imu,MH_03_medium
2390,0.6,0.849954,2.373168,vins-fusion-stereo-imu,MH_03_medium
2391,0.5,1.32992,5.015835999999999,vins-fusion-stereo-imu,MH_03_medium
2392,0.4,1.38233,5.0140579999999995,vins-fusion-stereo-imu,MH_03_medium
2393,0.2,0.832522,4.929189999999999,vins-fusion-stereo-imu,MH_03_medium
2400,1.0,2.60671,0.105189,vins-fusion-stereo-imu,MH_04_difficult
2401,0.8,1.99258,0.110291,vins-fusion-stereo-imu,MH_04_difficult
2402,0.6,1.27196,0.136353,vins-fusion-stereo-imu,MH_04_difficult
2403,0.5,1.34077,0.189437,vins-fusion-stereo-imu,MH_04_difficult
2404,0.4,0.982466,0.231959,vins-fusion-stereo-imu,MH_04_difficult
2405,0.2,0.968609,0.932079,vins-fusion-stereo-imu,MH_04_difficult
2430,1.0,2.47289,0.0852764,vins-fusion-stereo-imu,MH_05_difficult
2431,0.8,1.98018,0.177085,vins-fusion-stereo-imu,MH_05_difficult
2432,0.6,1.27341,0.14427,vins-fusion-stereo-imu,MH_05_difficult
2433,0.5,1.39023,0.228652,vins-fusion-stereo-imu,MH_05_difficult
2434,0.4,1.04267,0.2076,vins-fusion-stereo-imu,MH_05_difficult
2435,0.2,0.722665,0.851209,vins-fusion-stereo-imu,MH_05_difficult
2436,1.0,1.27362,0.0732273,vins-fusion-stereo-imu,MH_05_difficult
2437,0.8,1.03906,0.161124,vins-fusion-stereo-imu,MH_05_difficult
2438,0.6,0.953815,0.189125,vins-fusion-stereo-imu,MH_05_difficult
2439,0.5,1.29212,0.229987,vins-fusion-stereo-imu,MH_05_difficult
2440,0.4,0.882934,0.256501,vins-fusion-stereo-imu,MH_05_difficult
2441,0.2,0.507893,1.69052,vins-fusion-stereo-imu,MH_05_difficult
2442,1.0,0.898096,0.0991806,vins-fusion-stereo-imu,MH_05_difficult
2443,0.8,0.735567,0.273654,vins-fusion-stereo-imu,MH_05_difficult
2444,0.6,1.08853,0.2667156,vins-fusion-stereo-imu,MH_05_difficult
2445,0.5,0.702067,0.4429908,vins-fusion-stereo-imu,MH_05_difficult
2446,0.4,0.81902,0.4830876,vins-fusion-stereo-imu,MH_05_difficult
2447,0.2,0.502611,1.1299511999999998,vins-fusion-stereo-imu,MH_05_difficult
2448,1.0,1.36243,0.65277,vins-fusion-stereo-imu,MH_05_difficult
2449,0.8,0.398848,0.5681484,vins-fusion-stereo-imu,MH_05_difficult
2450,0.6,1.00323,0.5711328,vins-fusion-stereo-imu,MH_05_difficult
2451,0.5,0.870037,0.6195776000000001,vins-fusion-stereo-imu,MH_05_difficult
2452,0.4,1.29486,0.7604544,vins-fusion-stereo-imu,MH_05_difficult
2453,0.2,0.829501,6.300784,vins-fusion-stereo-imu,MH_05_difficult
531,1.0,2.1699,0.04276,orb-slam3-ros-stereo-inertial,MH_01_easy
541,0.8,2.13661,0.0391881,orb-slam3-ros-stereo-inertial,MH_01_easy
542,0.6,2.06375,0.0444112,orb-slam3-ros-stereo-inertial,MH_01_easy
543,0.5,2.07802,0.0445251,orb-slam3-ros-stereo-inertial,MH_01_easy
552,1.0,1.95623,0.0346564,orb-slam3-ros-stereo-inertial,MH_01_easy
553,0.8,1.9454,0.0387652,orb-slam3-ros-stereo-inertial,MH_01_easy
554,0.6,1.86127,0.0403091,orb-slam3-ros-stereo-inertial,MH_01_easy
555,0.5,1.97088,0.0449694,orb-slam3-ros-stereo-inertial,MH_01_easy
564,1.0,1.83104,0.0361771,orb-slam3-ros-stereo-inertial,MH_01_easy
565,0.8,1.71501,0.0344081,orb-slam3-ros-stereo-inertial,MH_01_easy
566,0.6,1.80603,0.037296,orb-slam3-ros-stereo-inertial,MH_01_easy
567,0.5,1.91188,0.0507036,orb-slam3-ros-stereo-inertial,MH_01_easy
762,1.0,2.32673,0.06802152,orb-slam3-ros-stereo-inertial,MH_02_easy
763,0.5,2.0712,0.0727253,orb-slam3-ros-stereo-inertial,MH_02_easy
766,1.0,1.96266,0.0400271,orb-slam3-ros-stereo-inertial,MH_02_easy
767,0.5,1.92892,0.0595221,orb-slam3-ros-stereo-inertial,MH_02_easy
834,1.0,2.31904,0.06571543999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
835,0.5,2.10597,0.10419443999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
838,1.0,2.10078,0.0451095,orb-slam3-ros-stereo-inertial,MH_03_medium
839,0.5,2.05054,0.08370725999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
890,1.0,2.35393,0.0504573,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,0.5,2.09247,0.055089,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,1.0,2.40279,0.09243136,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,0.5,2.07933,0.15768976,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,1.0,2.13001,0.0975512,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,0.5,1.95287,0.12180359999999998,orb-slam3-ros-stereo-inertial,MH_05_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-dataset_resolution+image0_resolution_y-CPU-mean_z-ATE-rmse.csv <==
Config ID,X Axis(dataset_resolution+image0_resolution),Y Axis(CPU-mean),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,0.4,1.55479,-3.0376694730175164,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,0.4,1.49083,-2.9095747610028666,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,0.4,1.41363,-2.7085448234076566,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,1.0,1.26679,-3.2085988147072615,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,0.8,1.24368,-3.058212115227049,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,0.6,1.27093,-2.947877785087811,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,0.5,1.27116,-2.931749531833191,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,0.4,1.24195,-2.719392279987533,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,0.8,1.57015,-2.981563131639798,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,0.6,1.53559,-2.890198172962901,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,0.4,1.55305,-1.8647108796879395,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,0.8,1.42607,-3.118340682621371,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,0.6,1.42803,-2.704888205483577,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,0.4,1.45323,-2.0442365731544117,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,1.0,1.34462,-3.068075035377826,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,0.8,1.31726,-3.0829385786317753,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,0.6,1.34653,-2.5957434663802954,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,0.5,1.3406,-2.634500527625338,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,0.4,1.37527,-2.260196326502259,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,1.0,1.25124,-2.915301333560068,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,0.8,1.24896,-2.5390849438933016,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,0.6,1.24948,-2.529174574712555,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,0.5,1.2536,-2.106837404761679,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,0.4,1.22074,-2.4554449396383813,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.11755,-2.994840671149572,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,0.8,1.11711,-2.7478321116973223,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,0.6,1.12541,-2.4998818200277646,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,0.5,1.12354,-2.0607689644144513,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,0.4,1.1141,-1.9342335862259823,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,0.8,1.65583,-2.886033382271593,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,0.6,1.61092,-2.888216881311304,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,0.4,1.56325,-2.6378047144652865,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,0.8,1.52714,-3.053240630969992,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,0.6,1.51805,-2.8752240656659747,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,0.4,1.47849,-2.6346831104762978,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,1.0,1.43584,-3.0288961663324248,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,0.8,1.39981,-3.1851316189040397,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,0.6,1.40601,-3.020037261280588,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,0.5,1.44449,-2.7165819935568836,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,0.4,1.42692,-2.623509624026261,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,0.8,1.27701,-3.0483211436795696,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,0.6,1.27337,-3.1012816959424594,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,0.5,1.27928,-2.836218856086045,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,0.4,1.23556,-2.7699761380119714,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.11765,-3.1321501136771603,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,0.6,1.12323,-2.8718699763330333,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,0.5,1.1182,-2.8907778403364794,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,0.8,1.64667,-3.0163718109617608,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,0.6,1.58398,-2.9146556390286205,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,0.4,1.51113,-2.304405749383499,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,0.8,1.65408,-2.6058506259572236,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,0.6,1.61287,-2.646460868298505,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,0.4,1.55496,1.8275657058391923,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,0.8,1.47976,-2.705054193618049,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,0.6,1.4836,-2.222730095244607,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,0.4,1.40425,1.6420812729191034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,1.0,1.4725,-2.804611212870767,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,0.8,1.38536,-2.488435268045301,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,0.6,1.40802,-2.5497319320376093,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,0.5,1.38432,-2.3085387810744114,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,0.4,1.31182,1.6713229161061083,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,0.6,1.25104,-1.5888169925796363,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,0.5,1.24695,-2.7474357278365034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,0.4,1.20404,-2.6408477314284795,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,0.8,1.09965,-2.320742953660749,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,1.0,1.78695,-3.1458856200408274,vins-fusion-stereo-imu,MH_01_easy
2311,0.8,1.49834,-3.1398405475591904,vins-fusion-stereo-imu,MH_01_easy
2312,0.6,1.09939,-3.1414010268388597,vins-fusion-stereo-imu,MH_01_easy
2313,0.5,0.919232,-2.925594457765988,vins-fusion-stereo-imu,MH_01_easy
2314,0.4,0.826716,-2.0029250437828576,vins-fusion-stereo-imu,MH_01_easy
2315,0.2,0.581575,-1.3638168830562922,vins-fusion-stereo-imu,MH_01_easy
2316,1.0,1.06852,-3.4855533782061388,vins-fusion-stereo-imu,MH_01_easy
2317,0.8,0.923457,-3.0577396008672304,vins-fusion-stereo-imu,MH_01_easy
2318,0.6,0.762573,-3.094529927533148,vins-fusion-stereo-imu,MH_01_easy
2319,0.5,0.639018,-1.618090236063249,vins-fusion-stereo-imu,MH_01_easy
2320,0.4,0.576069,-2.229176651168908,vins-fusion-stereo-imu,MH_01_easy
2321,0.2,0.366686,-1.1929900033531937,vins-fusion-stereo-imu,MH_01_easy
2322,1.0,0.645469,-3.4155509023430684,vins-fusion-stereo-imu,MH_01_easy
2323,0.8,0.576219,-2.825410763512984,vins-fusion-stereo-imu,MH_01_easy
2324,0.6,0.488395,-2.4910180866328604,vins-fusion-stereo-imu,MH_01_easy
2325,0.5,0.431605,-1.951632490465687,vins-fusion-stereo-imu,MH_01_easy
2326,0.4,0.359265,-2.3297836428240193,vins-fusion-stereo-imu,MH_01_easy
2327,0.2,0.235594,1.339611475079476,vins-fusion-stereo-imu,MH_01_easy
2328,1.0,0.317524,-0.11675181754459572,vins-fusion-stereo-imu,MH_01_easy
2329,0.8,0.2901,0.04258044753511848,vins-fusion-stereo-imu,MH_01_easy
2330,0.6,0.25161,1.3536833556414587,vins-fusion-stereo-imu,MH_01_easy
2331,0.5,0.220246,1.3463834098070497,vins-fusion-stereo-imu,MH_01_easy
2332,0.4,0.202125,1.4110235584068878,vins-fusion-stereo-imu,MH_01_easy
2333,0.2,0.153518,1.4050793138982294,vins-fusion-stereo-imu,MH_01_easy
2338,0.4,0.138576,1.3122063887661715,vins-fusion-stereo-imu,MH_01_easy
2339,0.2,0.120658,1.2758124199889675,vins-fusion-stereo-imu,MH_01_easy
2340,1.0,1.75948,-3.97119992567038,vins-fusion-stereo-imu,MH_02_easy
2341,0.8,1.41507,-3.358684018312924,vins-fusion-stereo-imu,MH_02_easy
2342,0.6,1.03954,-2.457232729617213,vins-fusion-stereo-imu,MH_02_easy
2343,0.5,0.902419,-1.8169234428916046,vins-fusion-stereo-imu,MH_02_easy
2344,0.4,0.818262,-2.148602998805119,vins-fusion-stereo-imu,MH_02_easy
2345,0.2,0.57048,-1.5014134482401145,vins-fusion-stereo-imu,MH_02_easy
2346,1.0,1.06848,-3.503117156795816,vins-fusion-stereo-imu,MH_02_easy
2347,0.8,0.906757,-2.983918333764537,vins-fusion-stereo-imu,MH_02_easy
2348,0.6,0.756532,-3.0480429273814664,vins-fusion-stereo-imu,MH_02_easy
2349,0.5,0.651789,-1.7778388127373295,vins-fusion-stereo-imu,MH_02_easy
2350,0.4,0.567067,-1.2277328518902748,vins-fusion-stereo-imu,MH_02_easy
2351,0.2,0.360342,1.5111787887658052,vins-fusion-stereo-imu,MH_02_easy
2352,1.0,0.643229,-2.984327555290555,vins-fusion-stereo-imu,MH_02_easy
2353,0.8,0.565098,-2.6765006632437567,vins-fusion-stereo-imu,MH_02_easy
2354,0.6,0.4931,-1.8088100069990565,vins-fusion-stereo-imu,MH_02_easy
2355,0.5,0.407423,-1.9313319295560707,vins-fusion-stereo-imu,MH_02_easy
2356,0.4,0.367,-1.1574041535101163,vins-fusion-stereo-imu,MH_02_easy
2357,0.2,0.22307,1.4474435512086814,vins-fusion-stereo-imu,MH_02_easy
2358,1.0,0.304966,1.4088432140840954,vins-fusion-stereo-imu,MH_02_easy
2359,0.8,0.271725,1.4380373044002241,vins-fusion-stereo-imu,MH_02_easy
2360,0.6,0.245152,1.4491823020491181,vins-fusion-stereo-imu,MH_02_easy
2361,0.5,0.209875,1.4624773218521778,vins-fusion-stereo-imu,MH_02_easy
2362,0.4,0.192183,1.430495440098305,vins-fusion-stereo-imu,MH_02_easy
2363,0.2,0.146818,1.400628632803043,vins-fusion-stereo-imu,MH_02_easy
2370,1.0,1.77859,-2.9775564589964594,vins-fusion-stereo-imu,MH_03_medium
2371,0.8,1.455,-2.991202548267595,vins-fusion-stereo-imu,MH_03_medium
2372,0.6,1.07366,-2.826855696792749,vins-fusion-stereo-imu,MH_03_medium
2373,0.5,0.913541,-2.5608378214218233,vins-fusion-stereo-imu,MH_03_medium
2374,0.4,0.80888,-1.4669405842055558,vins-fusion-stereo-imu,MH_03_medium
2375,0.2,0.567106,-0.5595275418292249,vins-fusion-stereo-imu,MH_03_medium
2376,1.0,1.01206,-3.2581547397151676,vins-fusion-stereo-imu,MH_03_medium
2377,0.8,0.871344,-3.1001443502334025,vins-fusion-stereo-imu,MH_03_medium
2378,0.6,0.727668,-2.823526711334681,vins-fusion-stereo-imu,MH_03_medium
2379,0.5,0.634584,-2.252452972508046,vins-fusion-stereo-imu,MH_03_medium
2380,0.4,0.565597,-1.7501320391581143,vins-fusion-stereo-imu,MH_03_medium
2381,0.2,0.365327,-0.025152693411323108,vins-fusion-stereo-imu,MH_03_medium
2382,1.0,0.632582,-2.199072283294008,vins-fusion-stereo-imu,MH_03_medium
2383,0.8,0.556933,-1.9514846577979181,vins-fusion-stereo-imu,MH_03_medium
2384,0.6,0.473713,-2.2471125438702213,vins-fusion-stereo-imu,MH_03_medium
2385,0.5,0.419931,-1.6349044494267189,vins-fusion-stereo-imu,MH_03_medium
2386,0.4,0.356167,-1.4830343626322624,vins-fusion-stereo-imu,MH_03_medium
2387,0.2,0.232267,1.253200015833408,vins-fusion-stereo-imu,MH_03_medium
2388,1.0,0.313684,-0.02179070220813304,vins-fusion-stereo-imu,MH_03_medium
2389,0.8,0.277585,0.4002046293531442,vins-fusion-stereo-imu,MH_03_medium
2390,0.6,0.243826,0.3942221421621169,vins-fusion-stereo-imu,MH_03_medium
2391,0.5,0.225473,1.2761278708001005,vins-fusion-stereo-imu,MH_03_medium
2392,0.4,0.204109,1.2757733306586745,vins-fusion-stereo-imu,MH_03_medium
2393,0.2,0.150536,1.258702437731789,vins-fusion-stereo-imu,MH_03_medium
2400,1.0,1.56138,-2.2519965468832344,vins-fusion-stereo-imu,MH_04_difficult
2401,0.8,1.24373,-2.2046329517000185,vins-fusion-stereo-imu,MH_04_difficult
2402,0.6,0.953454,-1.9925081677323644,vins-fusion-stereo-imu,MH_04_difficult
2403,0.5,0.84113,-1.663698763560538,vins-fusion-stereo-imu,MH_04_difficult
2404,0.4,0.739505,-1.4611946470713086,vins-fusion-stereo-imu,MH_04_difficult
2405,0.2,0.550068,-0.07033770394030851,vins-fusion-stereo-imu,MH_04_difficult
2430,1.0,1.52988,-2.461857533339311,vins-fusion-stereo-imu,MH_05_difficult
2431,0.8,1.24883,-1.7311254356912047,vins-fusion-stereo-imu,MH_05_difficult
2432,0.6,0.92397,-1.936068735024456,vins-fusion-stereo-imu,MH_05_difficult
2433,0.5,0.834247,-1.4755540819231066,vins-fusion-stereo-imu,MH_05_difficult
2434,0.4,0.767954,-1.5721421276904035,vins-fusion-stereo-imu,MH_05_difficult
2435,0.2,0.545724,-0.16109758714238348,vins-fusion-stereo-imu,MH_05_difficult
2436,1.0,0.947113,-2.6141869767240693,vins-fusion-stereo-imu,MH_05_difficult
2437,0.8,0.812158,-1.8255810241035657,vins-fusion-stereo-imu,MH_05_difficult
2438,0.6,0.691985,-1.6653471068736172,vins-fusion-stereo-imu,MH_05_difficult
2439,0.5,0.613798,-1.4697324933954858,vins-fusion-stereo-imu,MH_05_difficult
2440,0.4,0.517383,-1.360622715743435,vins-fusion-stereo-imu,MH_05_difficult
2441,0.2,0.355402,0.5250361739151043,vins-fusion-stereo-imu,MH_05_difficult
2442,1.0,0.589988,-2.493134405126627,vins-fusion-stereo-imu,MH_05_difficult
2443,0.8,0.533438,-1.478212301081228,vins-fusion-stereo-imu,MH_05_difficult
2444,0.6,0.450886,-1.5038939136103397,vins-fusion-stereo-imu,MH_05_difficult
2445,0.5,0.394771,-0.9965278334409601,vins-fusion-stereo-imu,MH_05_difficult
2446,0.4,0.339784,-0.9098788321087996,vins-fusion-stereo-imu,MH_05_difficult
2447,0.2,0.224572,-0.060147110842948694,vins-fusion-stereo-imu,MH_05_difficult
2448,1.0,0.317355,-1.0143170971727158,vins-fusion-stereo-imu,MH_05_difficult
2449,0.8,0.249765,-1.1531592916819082,vins-fusion-stereo-imu,MH_05_difficult
2450,0.6,0.229741,-1.0301371511822797,vins-fusion-stereo-imu,MH_05_difficult
2451,0.5,0.211896,-0.9487209526950301,vins-fusion-stereo-imu,MH_05_difficult
2452,0.4,0.20597,-0.7438427588784992,vins-fusion-stereo-imu,MH_05_difficult
2453,0.2,0.148727,1.3706704408536283,vins-fusion-stereo-imu,MH_05_difficult
531,1.0,1.62492,-3.1521521928252927,orb-slam3-ros-stereo-inertial,MH_01_easy
541,0.8,1.55501,-3.239382149701425,orb-slam3-ros-stereo-inertial,MH_01_easy
542,0.6,1.57067,-3.114263589101956,orb-slam3-ros-stereo-inertial,MH_01_easy
543,0.5,1.60919,-3.1117022038796804,orb-slam3-ros-stereo-inertial,MH_01_easy
552,1.0,1.49677,-3.3622728662172383,orb-slam3-ros-stereo-inertial,MH_01_easy
553,0.8,1.45561,-3.250232342031347,orb-slam3-ros-stereo-inertial,MH_01_easy
554,0.6,1.46368,-3.2111780290683263,orb-slam3-ros-stereo-inertial,MH_01_easy
555,0.5,1.47425,-3.1017730205166814,orb-slam3-ros-stereo-inertial,MH_01_easy
564,1.0,1.36554,-3.3193289570092017,orb-slam3-ros-stereo-inertial,MH_01_easy
565,0.8,1.33707,-3.369463277204065,orb-slam3-ros-stereo-inertial,MH_01_easy
566,0.6,1.36325,-3.2888691966887356,orb-slam3-ros-stereo-inertial,MH_01_easy
567,0.5,1.37907,-2.9817583649886408,orb-slam3-ros-stereo-inertial,MH_01_easy
762,1.0,1.67435,-2.8702527100780038,orb-slam3-ros-stereo-inertial,MH_02_easy
763,0.5,1.54922,-2.6210659494804696,orb-slam3-ros-stereo-inertial,MH_02_easy
766,1.0,1.49857,-3.2181985542677194,orb-slam3-ros-stereo-inertial,MH_02_easy
767,0.5,1.45729,-2.8214076068216403,orb-slam3-ros-stereo-inertial,MH_02_easy
834,1.0,1.76147,-3.058893610112398,orb-slam3-ros-stereo-inertial,MH_03_medium
835,0.5,1.59492,-2.5979687466328656,orb-slam3-ros-stereo-inertial,MH_03_medium
838,1.0,1.59541,-3.0986624116401082,orb-slam3-ros-stereo-inertial,MH_03_medium
839,0.5,1.52202,-2.816901803518219,orb-slam3-ros-stereo-inertial,MH_03_medium
890,1.0,1.79647,-2.9866278449297092,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,0.5,1.57358,-2.898805219776985,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,1.0,1.79135,-2.851292593221935,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,0.5,1.56553,-2.3171293497850276,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,1.0,1.58328,-2.797381539850508,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,0.5,1.46184,-2.287666924286838,orb-slam3-ros-stereo-inertial,MH_05_difficult
1044,0.2,0.229375,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1046,0.2,0.215474,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1048,0.2,0.230467,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1054,0.2,0.211468,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1055,1.0,1.05341,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1056,0.8,1.05038,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1057,0.6,1.06243,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1058,0.5,1.06043,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1059,0.4,1.04622,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1060,0.2,0.218039,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1064,0.2,0.230977,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1068,0.2,0.218461,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1074,0.2,0.205586,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1080,0.2,0.225361,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1086,0.2,0.228292,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1090,0.2,0.216821,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1094,0.2,0.205628,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1100,0.2,0.221469,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1101,1.0,1.16838,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1106,0.2,0.215875,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1108,0.8,1.06025,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1111,0.4,1.05355,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1112,0.2,0.218274,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1116,0.2,0.217891,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1117,0.8,1.03245,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1118,0.6,1.02885,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1119,0.4,1.02965,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1120,0.2,1.0275,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1121,1.0,1.02897,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1122,0.8,1.02886,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1123,0.6,1.02634,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1124,0.5,1.02392,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1125,0.4,1.02644,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1126,0.2,1.02395,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1127,1.0,1.02575,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1128,0.8,1.02421,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1129,0.6,1.02933,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1130,0.5,1.02735,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1131,0.4,1.02353,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1132,0.2,1.02599,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1133,1.0,1.02495,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1134,0.8,1.02318,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1135,0.6,1.02621,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1136,0.5,1.02595,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1137,0.4,1.02731,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1138,0.2,1.02286,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1142,0.2,0.220215,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1146,0.2,0.217742,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1152,0.2,0.227675,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1153,1.0,1.12638,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1154,0.8,1.17298,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1158,0.2,0.224502,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1159,1.0,1.05846,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1161,0.6,1.04319,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1162,0.5,1.04479,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1163,0.4,1.04859,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1164,0.2,0.214385,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
2334,1.0,0.203566,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2335,0.8,0.190915,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2336,0.6,0.171382,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2337,0.5,0.160143,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2364,1.0,0.20771,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2365,0.8,0.188122,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2366,0.6,0.170761,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2367,0.5,0.149015,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2368,0.4,0.141598,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2369,0.2,0.111228,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2394,1.0,0.203883,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2395,0.8,0.188307,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2396,0.6,0.172808,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2397,0.5,0.158196,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2398,0.4,0.143378,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2399,0.2,0.122779,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2406,1.0,0.114835,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2407,0.8,0.108469,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2408,0.6,0.108206,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2409,0.5,0.0973455,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2410,0.4,0.10635,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2411,0.2,0.094613,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2412,1.0,0.104805,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2413,0.8,0.102917,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2414,0.6,0.097685,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2415,0.5,0.098786,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2416,0.4,0.098591,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2417,0.2,0.0994731,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2418,1.0,0.0953911,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2419,0.8,0.0977172,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2420,0.6,0.0974353,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2421,0.5,0.0912475,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2422,0.4,0.102153,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2423,0.2,0.103178,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2424,1.0,0.0993796,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2425,0.8,0.0962593,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2426,0.6,0.0916223,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2427,0.5,0.0943728,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2428,0.4,0.100696,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2429,0.2,0.0969172,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2454,1.0,0.186088,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2455,0.8,0.179409,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2456,0.6,0.156403,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2457,0.5,0.152186,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2458,0.4,0.139646,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2459,0.2,0.115632,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
894,1.0,1.02891,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
895,0.5,1.02908,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-dataset_resolution+image0_resolution_y-CPU-mean_z-ATE-rmse_Eetend.csv <==
Config ID,X Axis(dataset_resolution+image0_resolution),Y Axis(CPU-mean),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,0.4,1.55479,0.0479465,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,0.4,1.49083,0.0544989,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,0.4,1.41363,0.0666337,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,1.0,1.26679,0.05657848,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,0.8,1.24368,0.08454888,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,0.6,1.27093,0.07343126,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,0.5,1.27116,0.07462518,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,0.4,1.24195,0.09228071999999998,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,0.8,1.57015,0.0507135,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,0.6,1.53559,0.0555652,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,0.4,1.55305,0.154941,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,0.8,1.42607,0.0442305,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,0.6,1.42803,0.0668778,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,0.4,1.45323,0.129479,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,1.0,1.34462,0.0465106,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,0.8,1.31726,0.0458244,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,0.6,1.34653,0.0745904,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,0.5,1.3406,0.0717548,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,0.4,1.37527,0.10433,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,1.0,1.25124,0.08670032,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,0.8,1.24896,0.12630176,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,0.6,1.24948,0.12755968,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,0.5,1.2536,0.1945952,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,0.4,1.22074,0.13732,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.11755,0.08007136000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,0.8,1.11711,0.10250656000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,0.6,1.12541,0.13135152000000003,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,0.5,1.12354,0.2037696,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,0.4,1.1141,0.23125600000000002,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,0.8,1.65583,0.07811594,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,0.6,1.61092,0.07794556,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,0.4,1.56325,0.10012534,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,0.8,1.52714,0.0472057,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,0.6,1.51805,0.0789649,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,0.4,1.47849,0.10043838000000001,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,1.0,1.43584,0.048369,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,0.8,1.39981,0.0413728,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,0.6,1.40601,0.0487994,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,0.5,1.44449,0.0661003,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,0.4,1.42692,0.0725478,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,0.8,1.27701,0.0474385,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,0.6,1.27337,0.0449915,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,0.5,1.27928,0.058647,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,0.4,1.23556,0.07519619999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.11765,0.0436239,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,0.6,1.12323,0.056593,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,0.5,1.1182,0.0666396,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,0.8,1.64667,0.0489786,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,0.6,1.58398,0.0542227,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,0.4,1.51113,0.0998181,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,0.8,1.65408,0.11814448,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,0.6,1.61287,0.11344272,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,0.4,1.55496,9.949968,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,0.8,1.47976,0.10698672000000001,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,0.6,1.4836,0.1299756,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,0.4,1.40425,9.298638,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,1.0,1.4725,0.0605303,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,0.8,1.38536,0.0830398,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,0.6,1.40802,0.0781026,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,0.5,1.38432,0.0994064,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,0.4,1.31182,5.3192,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,0.6,1.25104,0.204167,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,0.5,1.24695,0.064092,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,0.4,1.20404,0.0713008,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,0.8,1.09965,0.11784072,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,1.0,1.78695,0.0430288,vins-fusion-stereo-imu,MH_01_easy
2311,0.8,1.49834,0.0432897,vins-fusion-stereo-imu,MH_01_easy
2312,0.6,1.09939,0.0432222,vins-fusion-stereo-imu,MH_01_easy
2313,0.5,0.919232,0.0536328,vins-fusion-stereo-imu,MH_01_easy
2314,0.4,0.826716,0.13494,vins-fusion-stereo-imu,MH_01_easy
2315,0.2,0.581575,0.255683,vins-fusion-stereo-imu,MH_01_easy
2316,1.0,1.06852,0.0306368,vins-fusion-stereo-imu,MH_01_easy
2317,0.8,0.923457,0.0469938,vins-fusion-stereo-imu,MH_01_easy
2318,0.6,0.762573,0.0452963,vins-fusion-stereo-imu,MH_01_easy
2319,0.5,0.639018,0.198277,vins-fusion-stereo-imu,MH_01_easy
2320,0.4,0.576069,0.107617,vins-fusion-stereo-imu,MH_01_easy
2321,0.2,0.366686,0.303313,vins-fusion-stereo-imu,MH_01_easy
2322,1.0,0.645469,0.0328583,vins-fusion-stereo-imu,MH_01_easy
2323,0.8,0.576219,0.0592843,vins-fusion-stereo-imu,MH_01_easy
2324,0.6,0.488395,0.0828256,vins-fusion-stereo-imu,MH_01_easy
2325,0.5,0.431605,0.142042,vins-fusion-stereo-imu,MH_01_easy
2326,0.4,0.359265,0.0973168,vins-fusion-stereo-imu,MH_01_easy
2327,0.2,0.235594,3.81756,vins-fusion-stereo-imu,MH_01_easy
2328,1.0,0.317524,1.2457284,vins-fusion-stereo-imu,MH_01_easy
2329,0.8,0.2901,1.4609,vins-fusion-stereo-imu,MH_01_easy
2330,0.6,0.25161,5.420324,vins-fusion-stereo-imu,MH_01_easy
2331,0.5,0.220246,5.3809,vins-fusion-stereo-imu,MH_01_easy
2332,0.4,0.202125,5.74021,vins-fusion-stereo-imu,MH_01_easy
2333,0.2,0.153518,5.706189999999999,vins-fusion-stereo-imu,MH_01_easy
2338,0.4,0.138576,6.685848,vins-fusion-stereo-imu,MH_01_easy
2339,0.2,0.120658,6.446898,vins-fusion-stereo-imu,MH_01_easy
2340,1.0,1.75948,0.0188508,vins-fusion-stereo-imu,MH_02_easy
2341,0.8,1.41507,0.034781,vins-fusion-stereo-imu,MH_02_easy
2342,0.6,1.03954,0.0856717,vins-fusion-stereo-imu,MH_02_easy
2343,0.5,0.902419,0.162525,vins-fusion-stereo-imu,MH_02_easy
2344,0.4,0.818262,0.116647,vins-fusion-stereo-imu,MH_02_easy
2345,0.2,0.57048,0.222815,vins-fusion-stereo-imu,MH_02_easy
2346,1.0,1.06848,0.0301034,vins-fusion-stereo-imu,MH_02_easy
2347,0.8,0.906757,0.0505942,vins-fusion-stereo-imu,MH_02_easy
2348,0.6,0.756532,0.0474517,vins-fusion-stereo-imu,MH_02_easy
2349,0.5,0.651789,0.169003,vins-fusion-stereo-imu,MH_02_easy
2350,0.4,0.567067,0.292956,vins-fusion-stereo-imu,MH_02_easy
2351,0.2,0.360342,4.53207,vins-fusion-stereo-imu,MH_02_easy
2352,1.0,0.643229,0.0505735,vins-fusion-stereo-imu,MH_02_easy
2353,0.8,0.565098,0.0688035,vins-fusion-stereo-imu,MH_02_easy
2354,0.6,0.4931,0.163849,vins-fusion-stereo-imu,MH_02_easy
2355,0.5,0.407423,0.144955,vins-fusion-stereo-imu,MH_02_easy
2356,0.4,0.367,0.314301,vins-fusion-stereo-imu,MH_02_easy
2357,0.2,0.22307,4.25223,vins-fusion-stereo-imu,MH_02_easy
2358,1.0,0.304966,5.727708,vins-fusion-stereo-imu,MH_02_easy
2359,0.8,0.271725,5.897387999999999,vins-fusion-stereo-imu,MH_02_easy
2360,0.6,0.245152,5.963481999999999,vins-fusion-stereo-imu,MH_02_easy
2361,0.5,0.209875,6.043295999999999,vins-fusion-stereo-imu,MH_02_easy
2362,0.4,0.192183,5.853077999999999,vins-fusion-stereo-imu,MH_02_easy
2363,0.2,0.146818,5.68085,vins-fusion-stereo-imu,MH_02_easy
2370,1.0,1.77859,0.0509171,vins-fusion-stereo-imu,MH_03_medium
2371,0.8,1.455,0.050227,vins-fusion-stereo-imu,MH_03_medium
2372,0.6,1.07366,0.0591987,vins-fusion-stereo-imu,MH_03_medium
2373,0.5,0.913541,0.07724,vins-fusion-stereo-imu,MH_03_medium
2374,0.4,0.80888,0.23063,vins-fusion-stereo-imu,MH_03_medium
2375,0.2,0.567106,0.571479,vins-fusion-stereo-imu,MH_03_medium
2376,1.0,1.01206,0.0384593,vins-fusion-stereo-imu,MH_03_medium
2377,0.8,0.871344,0.0450427,vins-fusion-stereo-imu,MH_03_medium
2378,0.6,0.727668,0.0593961,vins-fusion-stereo-imu,MH_03_medium
2379,0.5,0.634584,0.105141,vins-fusion-stereo-imu,MH_03_medium
2380,0.4,0.565597,0.173751,vins-fusion-stereo-imu,MH_03_medium
2381,0.2,0.365327,0.975161,vins-fusion-stereo-imu,MH_03_medium
2382,1.0,0.632582,0.1330872,vins-fusion-stereo-imu,MH_03_medium
2383,0.8,0.556933,0.17047559999999998,vins-fusion-stereo-imu,MH_03_medium
2384,0.6,0.473713,0.1268448,vins-fusion-stereo-imu,MH_03_medium
2385,0.5,0.419931,0.194971,vins-fusion-stereo-imu,MH_03_medium
2386,0.4,0.356167,0.226948,vins-fusion-stereo-imu,MH_03_medium
2387,0.2,0.232267,3.50153,vins-fusion-stereo-imu,MH_03_medium
2388,1.0,0.313684,1.565512,vins-fusion-stereo-imu,MH_03_medium
2389,0.8,0.277585,2.387408,vins-fusion-stereo-imu,MH_03_medium
2390,0.6,0.243826,2.373168,vins-fusion-stereo-imu,MH_03_medium
2391,0.5,0.225473,5.015835999999999,vins-fusion-stereo-imu,MH_03_medium
2392,0.4,0.204109,5.0140579999999995,vins-fusion-stereo-imu,MH_03_medium
2393,0.2,0.150536,4.929189999999999,vins-fusion-stereo-imu,MH_03_medium
2400,1.0,1.56138,0.105189,vins-fusion-stereo-imu,MH_04_difficult
2401,0.8,1.24373,0.110291,vins-fusion-stereo-imu,MH_04_difficult
2402,0.6,0.953454,0.136353,vins-fusion-stereo-imu,MH_04_difficult
2403,0.5,0.84113,0.189437,vins-fusion-stereo-imu,MH_04_difficult
2404,0.4,0.739505,0.231959,vins-fusion-stereo-imu,MH_04_difficult
2405,0.2,0.550068,0.932079,vins-fusion-stereo-imu,MH_04_difficult
2430,1.0,1.52988,0.0852764,vins-fusion-stereo-imu,MH_05_difficult
2431,0.8,1.24883,0.177085,vins-fusion-stereo-imu,MH_05_difficult
2432,0.6,0.92397,0.14427,vins-fusion-stereo-imu,MH_05_difficult
2433,0.5,0.834247,0.228652,vins-fusion-stereo-imu,MH_05_difficult
2434,0.4,0.767954,0.2076,vins-fusion-stereo-imu,MH_05_difficult
2435,0.2,0.545724,0.851209,vins-fusion-stereo-imu,MH_05_difficult
2436,1.0,0.947113,0.0732273,vins-fusion-stereo-imu,MH_05_difficult
2437,0.8,0.812158,0.161124,vins-fusion-stereo-imu,MH_05_difficult
2438,0.6,0.691985,0.189125,vins-fusion-stereo-imu,MH_05_difficult
2439,0.5,0.613798,0.229987,vins-fusion-stereo-imu,MH_05_difficult
2440,0.4,0.517383,0.256501,vins-fusion-stereo-imu,MH_05_difficult
2441,0.2,0.355402,1.69052,vins-fusion-stereo-imu,MH_05_difficult
2442,1.0,0.589988,0.0991806,vins-fusion-stereo-imu,MH_05_difficult
2443,0.8,0.533438,0.273654,vins-fusion-stereo-imu,MH_05_difficult
2444,0.6,0.450886,0.2667156,vins-fusion-stereo-imu,MH_05_difficult
2445,0.5,0.394771,0.4429908,vins-fusion-stereo-imu,MH_05_difficult
2446,0.4,0.339784,0.4830876,vins-fusion-stereo-imu,MH_05_difficult
2447,0.2,0.224572,1.1299511999999998,vins-fusion-stereo-imu,MH_05_difficult
2448,1.0,0.317355,0.65277,vins-fusion-stereo-imu,MH_05_difficult
2449,0.8,0.249765,0.5681484,vins-fusion-stereo-imu,MH_05_difficult
2450,0.6,0.229741,0.5711328,vins-fusion-stereo-imu,MH_05_difficult
2451,0.5,0.211896,0.6195776000000001,vins-fusion-stereo-imu,MH_05_difficult
2452,0.4,0.20597,0.7604544,vins-fusion-stereo-imu,MH_05_difficult
2453,0.2,0.148727,6.300784,vins-fusion-stereo-imu,MH_05_difficult
531,1.0,1.62492,0.04276,orb-slam3-ros-stereo-inertial,MH_01_easy
541,0.8,1.55501,0.0391881,orb-slam3-ros-stereo-inertial,MH_01_easy
542,0.6,1.57067,0.0444112,orb-slam3-ros-stereo-inertial,MH_01_easy
543,0.5,1.60919,0.0445251,orb-slam3-ros-stereo-inertial,MH_01_easy
552,1.0,1.49677,0.0346564,orb-slam3-ros-stereo-inertial,MH_01_easy
553,0.8,1.45561,0.0387652,orb-slam3-ros-stereo-inertial,MH_01_easy
554,0.6,1.46368,0.0403091,orb-slam3-ros-stereo-inertial,MH_01_easy
555,0.5,1.47425,0.0449694,orb-slam3-ros-stereo-inertial,MH_01_easy
564,1.0,1.36554,0.0361771,orb-slam3-ros-stereo-inertial,MH_01_easy
565,0.8,1.33707,0.0344081,orb-slam3-ros-stereo-inertial,MH_01_easy
566,0.6,1.36325,0.037296,orb-slam3-ros-stereo-inertial,MH_01_easy
567,0.5,1.37907,0.0507036,orb-slam3-ros-stereo-inertial,MH_01_easy
762,1.0,1.67435,0.06802152,orb-slam3-ros-stereo-inertial,MH_02_easy
763,0.5,1.54922,0.0727253,orb-slam3-ros-stereo-inertial,MH_02_easy
766,1.0,1.49857,0.0400271,orb-slam3-ros-stereo-inertial,MH_02_easy
767,0.5,1.45729,0.0595221,orb-slam3-ros-stereo-inertial,MH_02_easy
834,1.0,1.76147,0.06571543999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
835,0.5,1.59492,0.10419443999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
838,1.0,1.59541,0.0451095,orb-slam3-ros-stereo-inertial,MH_03_medium
839,0.5,1.52202,0.08370725999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
890,1.0,1.79647,0.0504573,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,0.5,1.57358,0.055089,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,1.0,1.79135,0.09243136,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,0.5,1.56553,0.15768976,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,1.0,1.58328,0.0975512,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,0.5,1.46184,0.12180359999999998,orb-slam3-ros-stereo-inertial,MH_05_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-dataset_resolution+image0_resolution_y-Memory-max_z-ATE-rmse.csv <==
Config ID,X Axis(dataset_resolution+image0_resolution),Y Axis(Memory-max),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,0.4,1005.66,-3.0376694730175164,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,0.4,898.844,-2.9095747610028666,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,0.4,857.059,-2.7085448234076566,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,1.0,799.238,-3.2085988147072615,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,0.8,782.809,-3.058212115227049,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,0.6,798.617,-2.947877785087811,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,0.5,796.043,-2.931749531833191,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,0.4,778.0,-2.719392279987533,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,0.8,860.02,-2.981563131639798,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,0.6,870.785,-2.890198172962901,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,0.4,910.84,-1.8647108796879395,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,0.8,841.805,-3.118340682621371,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,0.6,841.844,-2.704888205483577,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,0.4,859.309,-2.0442365731544117,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,1.0,796.988,-3.068075035377826,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,0.8,789.215,-3.0829385786317753,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,0.6,802.637,-2.5957434663802954,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,0.5,802.512,-2.634500527625338,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,0.4,814.879,-2.260196326502259,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,1.0,767.953,-2.915301333560068,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,0.8,769.195,-2.5390849438933016,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,0.6,763.16,-2.529174574712555,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,0.5,758.684,-2.106837404761679,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,0.4,741.281,-2.4554449396383813,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,699.285,-2.994840671149572,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,0.8,697.863,-2.7478321116973223,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,0.6,695.828,-2.4998818200277646,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,0.5,695.996,-2.0607689644144513,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,0.4,683.633,-1.9342335862259823,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,0.8,912.211,-2.886033382271593,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,0.6,907.496,-2.888216881311304,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,0.4,891.781,-2.6378047144652865,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,0.8,867.051,-3.053240630969992,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,0.6,873.383,-2.8752240656659747,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,0.4,847.84,-2.6346831104762978,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,1.0,839.992,-3.0288961663324248,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,0.8,810.582,-3.1851316189040397,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,0.6,817.367,-3.020037261280588,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,0.5,825.395,-2.7165819935568836,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,0.4,823.789,-2.623509624026261,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,0.8,767.246,-3.0483211436795696,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,0.6,766.273,-3.1012816959424594,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,0.5,761.07,-2.836218856086045,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,0.4,746.52,-2.7699761380119714,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,704.91,-3.1321501136771603,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,0.6,700.34,-2.8718699763330333,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,0.5,692.895,-2.8907778403364794,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,0.8,993.438,-3.0163718109617608,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,0.6,855.32,-2.9146556390286205,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,0.4,828.828,-2.304405749383499,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,0.8,1096.7,-2.6058506259572236,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,0.6,883.547,-2.646460868298505,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,0.4,950.559,1.8275657058391923,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,0.8,822.312,-2.705054193618049,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,0.6,824.922,-2.222730095244607,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,0.4,822.27,1.6420812729191034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,1.0,814.262,-2.804611212870767,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,0.8,786.719,-2.488435268045301,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,0.6,793.559,-2.5497319320376093,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,0.5,786.086,-2.3085387810744114,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,0.4,797.793,1.6713229161061083,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,0.6,769.328,-1.5888169925796363,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,0.5,775.215,-2.7474357278365034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,0.4,762.172,-2.6408477314284795,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,0.8,680.094,-2.320742953660749,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,1.0,1528.75,-3.1458856200408274,vins-fusion-stereo-imu,MH_01_easy
2311,0.8,1307.53,-3.1398405475591904,vins-fusion-stereo-imu,MH_01_easy
2312,0.6,1143.22,-3.1414010268388597,vins-fusion-stereo-imu,MH_01_easy
2313,0.5,1040.63,-2.925594457765988,vins-fusion-stereo-imu,MH_01_easy
2314,0.4,1129.71,-2.0029250437828576,vins-fusion-stereo-imu,MH_01_easy
2315,0.2,878.531,-1.3638168830562922,vins-fusion-stereo-imu,MH_01_easy
2316,1.0,1201.36,-3.4855533782061388,vins-fusion-stereo-imu,MH_01_easy
2317,0.8,1018.27,-3.0577396008672304,vins-fusion-stereo-imu,MH_01_easy
2318,0.6,903.684,-3.094529927533148,vins-fusion-stereo-imu,MH_01_easy
2319,0.5,840.043,-1.618090236063249,vins-fusion-stereo-imu,MH_01_easy
2320,0.4,817.66,-2.229176651168908,vins-fusion-stereo-imu,MH_01_easy
2321,0.2,689.293,-1.1929900033531937,vins-fusion-stereo-imu,MH_01_easy
2322,1.0,901.332,-3.4155509023430684,vins-fusion-stereo-imu,MH_01_easy
2323,0.8,790.289,-2.825410763512984,vins-fusion-stereo-imu,MH_01_easy
2324,0.6,738.004,-2.4910180866328604,vins-fusion-stereo-imu,MH_01_easy
2325,0.5,686.656,-1.951632490465687,vins-fusion-stereo-imu,MH_01_easy
2326,0.4,660.805,-2.3297836428240193,vins-fusion-stereo-imu,MH_01_easy
2327,0.2,594.598,1.339611475079476,vins-fusion-stereo-imu,MH_01_easy
2328,1.0,667.074,-0.11675181754459572,vins-fusion-stereo-imu,MH_01_easy
2329,0.8,626.719,0.04258044753511848,vins-fusion-stereo-imu,MH_01_easy
2330,0.6,597.051,1.3536833556414587,vins-fusion-stereo-imu,MH_01_easy
2331,0.5,579.883,1.3463834098070497,vins-fusion-stereo-imu,MH_01_easy
2332,0.4,569.441,1.4110235584068878,vins-fusion-stereo-imu,MH_01_easy
2333,0.2,538.281,1.4050793138982294,vins-fusion-stereo-imu,MH_01_easy
2338,0.4,534.738,1.3122063887661715,vins-fusion-stereo-imu,MH_01_easy
2339,0.2,520.004,1.2758124199889675,vins-fusion-stereo-imu,MH_01_easy
2340,1.0,1358.21,-3.97119992567038,vins-fusion-stereo-imu,MH_02_easy
2341,0.8,1174.82,-3.358684018312924,vins-fusion-stereo-imu,MH_02_easy
2342,0.6,1029.84,-2.457232729617213,vins-fusion-stereo-imu,MH_02_easy
2343,0.5,957.891,-1.8169234428916046,vins-fusion-stereo-imu,MH_02_easy
2344,0.4,1014.85,-2.148602998805119,vins-fusion-stereo-imu,MH_02_easy
2345,0.2,805.418,-1.5014134482401145,vins-fusion-stereo-imu,MH_02_easy
2346,1.0,1102.27,-3.503117156795816,vins-fusion-stereo-imu,MH_02_easy
2347,0.8,947.438,-2.983918333764537,vins-fusion-stereo-imu,MH_02_easy
2348,0.6,843.594,-3.0480429273814664,vins-fusion-stereo-imu,MH_02_easy
2349,0.5,791.414,-1.7778388127373295,vins-fusion-stereo-imu,MH_02_easy
2350,0.4,764.426,-1.2277328518902748,vins-fusion-stereo-imu,MH_02_easy
2351,0.2,653.199,1.5111787887658052,vins-fusion-stereo-imu,MH_02_easy
2352,1.0,838.992,-2.984327555290555,vins-fusion-stereo-imu,MH_02_easy
2353,0.8,758.934,-2.6765006632437567,vins-fusion-stereo-imu,MH_02_easy
2354,0.6,694.812,-1.8088100069990565,vins-fusion-stereo-imu,MH_02_easy
2355,0.5,654.863,-1.9313319295560707,vins-fusion-stereo-imu,MH_02_easy
2356,0.4,632.754,-1.1574041535101163,vins-fusion-stereo-imu,MH_02_easy
2357,0.2,575.66,1.4474435512086814,vins-fusion-stereo-imu,MH_02_easy
2358,1.0,643.75,1.4088432140840954,vins-fusion-stereo-imu,MH_02_easy
2359,0.8,602.867,1.4380373044002241,vins-fusion-stereo-imu,MH_02_easy
2360,0.6,578.145,1.4491823020491181,vins-fusion-stereo-imu,MH_02_easy
2361,0.5,565.949,1.4624773218521778,vins-fusion-stereo-imu,MH_02_easy
2362,0.4,555.473,1.430495440098305,vins-fusion-stereo-imu,MH_02_easy
2363,0.2,530.738,1.400628632803043,vins-fusion-stereo-imu,MH_02_easy
2370,1.0,1326.26,-2.9775564589964594,vins-fusion-stereo-imu,MH_03_medium
2371,0.8,1163.35,-2.991202548267595,vins-fusion-stereo-imu,MH_03_medium
2372,0.6,1022.1,-2.826855696792749,vins-fusion-stereo-imu,MH_03_medium
2373,0.5,934.684,-2.5608378214218233,vins-fusion-stereo-imu,MH_03_medium
2374,0.4,922.699,-1.4669405842055558,vins-fusion-stereo-imu,MH_03_medium
2375,0.2,762.234,-0.5595275418292249,vins-fusion-stereo-imu,MH_03_medium
2376,1.0,1022.98,-3.2581547397151676,vins-fusion-stereo-imu,MH_03_medium
2377,0.8,887.281,-3.1001443502334025,vins-fusion-stereo-imu,MH_03_medium
2378,0.6,803.633,-2.823526711334681,vins-fusion-stereo-imu,MH_03_medium
2379,0.5,744.992,-2.252452972508046,vins-fusion-stereo-imu,MH_03_medium
2380,0.4,720.078,-1.7501320391581143,vins-fusion-stereo-imu,MH_03_medium
2381,0.2,631.117,-0.025152693411323108,vins-fusion-stereo-imu,MH_03_medium
2382,1.0,787.09,-2.199072283294008,vins-fusion-stereo-imu,MH_03_medium
2383,0.8,716.367,-1.9514846577979181,vins-fusion-stereo-imu,MH_03_medium
2384,0.6,664.051,-2.2471125438702213,vins-fusion-stereo-imu,MH_03_medium
2385,0.5,631.48,-1.6349044494267189,vins-fusion-stereo-imu,MH_03_medium
2386,0.4,613.473,-1.4830343626322624,vins-fusion-stereo-imu,MH_03_medium
2387,0.2,565.438,1.253200015833408,vins-fusion-stereo-imu,MH_03_medium
2388,1.0,622.977,-0.02179070220813304,vins-fusion-stereo-imu,MH_03_medium
2389,0.8,588.676,0.4002046293531442,vins-fusion-stereo-imu,MH_03_medium
2390,0.6,566.176,0.3942221421621169,vins-fusion-stereo-imu,MH_03_medium
2391,0.5,555.336,1.2761278708001005,vins-fusion-stereo-imu,MH_03_medium
2392,0.4,545.613,1.2757733306586745,vins-fusion-stereo-imu,MH_03_medium
2393,0.2,526.09,1.258702437731789,vins-fusion-stereo-imu,MH_03_medium
2400,1.0,1065.39,-2.2519965468832344,vins-fusion-stereo-imu,MH_04_difficult
2401,0.8,927.305,-2.2046329517000185,vins-fusion-stereo-imu,MH_04_difficult
2402,0.6,829.34,-1.9925081677323644,vins-fusion-stereo-imu,MH_04_difficult
2403,0.5,780.555,-1.663698763560538,vins-fusion-stereo-imu,MH_04_difficult
2404,0.4,783.246,-1.4611946470713086,vins-fusion-stereo-imu,MH_04_difficult
2405,0.2,676.215,-0.07033770394030851,vins-fusion-stereo-imu,MH_04_difficult
2430,1.0,1108.7,-2.461857533339311,vins-fusion-stereo-imu,MH_05_difficult
2431,0.8,956.684,-1.7311254356912047,vins-fusion-stereo-imu,MH_05_difficult
2432,0.6,851.477,-1.936068735024456,vins-fusion-stereo-imu,MH_05_difficult
2433,0.5,811.504,-1.4755540819231066,vins-fusion-stereo-imu,MH_05_difficult
2434,0.4,838.516,-1.5721421276904035,vins-fusion-stereo-imu,MH_05_difficult
2435,0.2,698.012,-0.16109758714238348,vins-fusion-stereo-imu,MH_05_difficult
2436,1.0,896.004,-2.6141869767240693,vins-fusion-stereo-imu,MH_05_difficult
2437,0.8,787.973,-1.8255810241035657,vins-fusion-stereo-imu,MH_05_difficult
2438,0.6,725.016,-1.6653471068736172,vins-fusion-stereo-imu,MH_05_difficult
2439,0.5,688.02,-1.4697324933954858,vins-fusion-stereo-imu,MH_05_difficult
2440,0.4,666.898,-1.360622715743435,vins-fusion-stereo-imu,MH_05_difficult
2441,0.2,599.801,0.5250361739151043,vins-fusion-stereo-imu,MH_05_difficult
2442,1.0,728.016,-2.493134405126627,vins-fusion-stereo-imu,MH_05_difficult
2443,0.8,666.473,-1.478212301081228,vins-fusion-stereo-imu,MH_05_difficult
2444,0.6,622.336,-1.5038939136103397,vins-fusion-stereo-imu,MH_05_difficult
2445,0.5,599.902,-0.9965278334409601,vins-fusion-stereo-imu,MH_05_difficult
2446,0.4,584.508,-0.9098788321087996,vins-fusion-stereo-imu,MH_05_difficult
2447,0.2,550.324,-0.060147110842948694,vins-fusion-stereo-imu,MH_05_difficult
2448,1.0,599.25,-1.0143170971727158,vins-fusion-stereo-imu,MH_05_difficult
2449,0.8,569.707,-1.1531592916819082,vins-fusion-stereo-imu,MH_05_difficult
2450,0.6,552.305,-1.0301371511822797,vins-fusion-stereo-imu,MH_05_difficult
2451,0.5,542.406,-0.9487209526950301,vins-fusion-stereo-imu,MH_05_difficult
2452,0.4,535.492,-0.7438427588784992,vins-fusion-stereo-imu,MH_05_difficult
2453,0.2,520.523,1.3706704408536283,vins-fusion-stereo-imu,MH_05_difficult
531,1.0,1607.98,-3.1521521928252927,orb-slam3-ros-stereo-inertial,MH_01_easy
541,0.8,920.125,-3.239382149701425,orb-slam3-ros-stereo-inertial,MH_01_easy
542,0.6,907.242,-3.114263589101956,orb-slam3-ros-stereo-inertial,MH_01_easy
543,0.5,936.309,-3.1117022038796804,orb-slam3-ros-stereo-inertial,MH_01_easy
552,1.0,883.66,-3.3622728662172383,orb-slam3-ros-stereo-inertial,MH_01_easy
553,0.8,870.262,-3.250232342031347,orb-slam3-ros-stereo-inertial,MH_01_easy
554,0.6,876.5,-3.2111780290683263,orb-slam3-ros-stereo-inertial,MH_01_easy
555,0.5,885.367,-3.1017730205166814,orb-slam3-ros-stereo-inertial,MH_01_easy
564,1.0,830.176,-3.3193289570092017,orb-slam3-ros-stereo-inertial,MH_01_easy
565,0.8,811.445,-3.369463277204065,orb-slam3-ros-stereo-inertial,MH_01_easy
566,0.6,824.879,-3.2888691966887356,orb-slam3-ros-stereo-inertial,MH_01_easy
567,0.5,834.168,-2.9817583649886408,orb-slam3-ros-stereo-inertial,MH_01_easy
762,1.0,1009.61,-2.8702527100780038,orb-slam3-ros-stereo-inertial,MH_02_easy
763,0.5,903.152,-2.6210659494804696,orb-slam3-ros-stereo-inertial,MH_02_easy
766,1.0,848.676,-3.2181985542677194,orb-slam3-ros-stereo-inertial,MH_02_easy
767,0.5,850.707,-2.8214076068216403,orb-slam3-ros-stereo-inertial,MH_02_easy
834,1.0,946.895,-3.058893610112398,orb-slam3-ros-stereo-inertial,MH_03_medium
835,0.5,905.168,-2.5979687466328656,orb-slam3-ros-stereo-inertial,MH_03_medium
838,1.0,876.008,-3.0986624116401082,orb-slam3-ros-stereo-inertial,MH_03_medium
839,0.5,878.199,-2.816901803518219,orb-slam3-ros-stereo-inertial,MH_03_medium
890,1.0,885.734,-2.9866278449297092,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,0.5,823.148,-2.898805219776985,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,1.0,898.371,-2.851292593221935,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,0.5,862.367,-2.3171293497850276,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,1.0,832.172,-2.797381539850508,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,0.5,822.406,-2.287666924286838,orb-slam3-ros-stereo-inertial,MH_05_difficult
1044,0.2,580.789,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1046,0.2,546.48,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1048,0.2,580.355,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1054,0.2,580.457,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1055,1.0,669.133,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1056,0.8,669.203,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1057,0.6,690.074,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1058,0.5,689.641,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1059,0.4,664.035,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1060,0.2,580.195,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1064,0.2,580.277,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1068,0.2,580.027,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1074,0.2,579.871,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1080,0.2,580.777,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1086,0.2,579.805,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1090,0.2,516.074,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1094,0.2,511.461,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1100,0.2,579.711,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1101,1.0,756.266,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1106,0.2,576.578,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1108,0.8,669.672,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1111,0.4,648.41,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1112,0.2,580.34,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1116,0.2,511.371,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1117,0.8,592.863,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1118,0.6,590.434,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1119,0.4,588.848,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1120,0.2,587.957,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1121,1.0,596.156,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1122,0.8,592.863,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1123,0.6,590.449,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1124,0.5,589.594,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1125,0.4,588.828,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1126,0.2,587.828,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1127,1.0,595.707,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1128,0.8,592.785,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1129,0.6,590.266,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1130,0.5,589.562,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1131,0.4,588.727,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1132,0.2,587.691,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1133,1.0,595.309,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1134,0.8,592.523,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1135,0.6,590.352,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1136,0.5,589.539,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1137,0.4,588.66,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1138,0.2,587.781,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1142,0.2,581.223,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1146,0.2,579.438,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1152,0.2,579.645,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1153,1.0,713.648,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1154,0.8,717.359,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1158,0.2,511.359,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1159,1.0,655.102,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1161,0.6,643.707,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1162,0.5,642.836,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1163,0.4,637.156,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1164,0.2,578.336,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
2334,1.0,590.527,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2335,0.8,565.34,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2336,0.6,550.016,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2337,0.5,540.008,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2364,1.0,575.609,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2365,0.8,552.816,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2366,0.6,539.672,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2367,0.5,534.031,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2368,0.4,527.84,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2369,0.2,516.078,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2394,1.0,565.922,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2395,0.8,547.031,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2396,0.6,534.055,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2397,0.5,528.086,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2398,0.4,523.223,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2399,0.2,512.793,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2406,1.0,854.234,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2407,0.8,726.941,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2408,0.6,628.277,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2409,0.5,589.445,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2410,0.4,557.523,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2411,0.2,515.344,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2412,1.0,679.008,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2413,0.8,614.832,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2414,0.6,565.293,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2415,0.5,545.543,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2416,0.4,529.441,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2417,0.2,508.125,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2418,1.0,573.68,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2419,0.8,547.371,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2420,0.6,527.059,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2421,0.5,519.078,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2422,0.4,512.598,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2423,0.2,503.855,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2424,1.0,537.988,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2425,0.8,524.934,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2426,0.6,514.98,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2427,0.5,510.27,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2428,0.4,506.871,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2429,0.2,502.52,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2454,1.0,551.094,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2455,0.8,538.699,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2456,0.6,524.938,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2457,0.5,520.41,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2458,0.4,516.551,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2459,0.2,509.82,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
894,1.0,595.898,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
895,0.5,589.68,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-dataset_resolution+image0_resolution_y-Memory-max_z-ATE-rmse_Eetend.csv <==
Config ID,X Axis(dataset_resolution+image0_resolution),Y Axis(Memory-max),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,0.4,1005.66,0.0479465,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,0.4,898.844,0.0544989,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,0.4,857.059,0.0666337,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,1.0,799.238,0.05657848,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,0.8,782.809,0.08454888,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,0.6,798.617,0.07343126,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,0.5,796.043,0.07462518,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,0.4,778.0,0.09228071999999998,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,0.8,860.02,0.0507135,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,0.6,870.785,0.0555652,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,0.4,910.84,0.154941,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,0.8,841.805,0.0442305,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,0.6,841.844,0.0668778,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,0.4,859.309,0.129479,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,1.0,796.988,0.0465106,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,0.8,789.215,0.0458244,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,0.6,802.637,0.0745904,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,0.5,802.512,0.0717548,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,0.4,814.879,0.10433,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,1.0,767.953,0.08670032,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,0.8,769.195,0.12630176,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,0.6,763.16,0.12755968,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,0.5,758.684,0.1945952,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,0.4,741.281,0.13732,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,699.285,0.08007136000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,0.8,697.863,0.10250656000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,0.6,695.828,0.13135152000000003,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,0.5,695.996,0.2037696,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,0.4,683.633,0.23125600000000002,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,0.8,912.211,0.07811594,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,0.6,907.496,0.07794556,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,0.4,891.781,0.10012534,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,0.8,867.051,0.0472057,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,0.6,873.383,0.0789649,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,0.4,847.84,0.10043838000000001,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,1.0,839.992,0.048369,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,0.8,810.582,0.0413728,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,0.6,817.367,0.0487994,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,0.5,825.395,0.0661003,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,0.4,823.789,0.0725478,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,0.8,767.246,0.0474385,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,0.6,766.273,0.0449915,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,0.5,761.07,0.058647,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,0.4,746.52,0.07519619999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,704.91,0.0436239,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,0.6,700.34,0.056593,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,0.5,692.895,0.0666396,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,0.8,993.438,0.0489786,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,0.6,855.32,0.0542227,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,0.4,828.828,0.0998181,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,0.8,1096.7,0.11814448,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,0.6,883.547,0.11344272,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,0.4,950.559,9.949968,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,0.8,822.312,0.10698672000000001,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,0.6,824.922,0.1299756,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,0.4,822.27,9.298638,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,1.0,814.262,0.0605303,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,0.8,786.719,0.0830398,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,0.6,793.559,0.0781026,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,0.5,786.086,0.0994064,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,0.4,797.793,5.3192,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,0.6,769.328,0.204167,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,0.5,775.215,0.064092,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,0.4,762.172,0.0713008,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,0.8,680.094,0.11784072,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,1.0,1528.75,0.0430288,vins-fusion-stereo-imu,MH_01_easy
2311,0.8,1307.53,0.0432897,vins-fusion-stereo-imu,MH_01_easy
2312,0.6,1143.22,0.0432222,vins-fusion-stereo-imu,MH_01_easy
2313,0.5,1040.63,0.0536328,vins-fusion-stereo-imu,MH_01_easy
2314,0.4,1129.71,0.13494,vins-fusion-stereo-imu,MH_01_easy
2315,0.2,878.531,0.255683,vins-fusion-stereo-imu,MH_01_easy
2316,1.0,1201.36,0.0306368,vins-fusion-stereo-imu,MH_01_easy
2317,0.8,1018.27,0.0469938,vins-fusion-stereo-imu,MH_01_easy
2318,0.6,903.684,0.0452963,vins-fusion-stereo-imu,MH_01_easy
2319,0.5,840.043,0.198277,vins-fusion-stereo-imu,MH_01_easy
2320,0.4,817.66,0.107617,vins-fusion-stereo-imu,MH_01_easy
2321,0.2,689.293,0.303313,vins-fusion-stereo-imu,MH_01_easy
2322,1.0,901.332,0.0328583,vins-fusion-stereo-imu,MH_01_easy
2323,0.8,790.289,0.0592843,vins-fusion-stereo-imu,MH_01_easy
2324,0.6,738.004,0.0828256,vins-fusion-stereo-imu,MH_01_easy
2325,0.5,686.656,0.142042,vins-fusion-stereo-imu,MH_01_easy
2326,0.4,660.805,0.0973168,vins-fusion-stereo-imu,MH_01_easy
2327,0.2,594.598,3.81756,vins-fusion-stereo-imu,MH_01_easy
2328,1.0,667.074,1.2457284,vins-fusion-stereo-imu,MH_01_easy
2329,0.8,626.719,1.4609,vins-fusion-stereo-imu,MH_01_easy
2330,0.6,597.051,5.420324,vins-fusion-stereo-imu,MH_01_easy
2331,0.5,579.883,5.3809,vins-fusion-stereo-imu,MH_01_easy
2332,0.4,569.441,5.74021,vins-fusion-stereo-imu,MH_01_easy
2333,0.2,538.281,5.706189999999999,vins-fusion-stereo-imu,MH_01_easy
2338,0.4,534.738,6.685848,vins-fusion-stereo-imu,MH_01_easy
2339,0.2,520.004,6.446898,vins-fusion-stereo-imu,MH_01_easy
2340,1.0,1358.21,0.0188508,vins-fusion-stereo-imu,MH_02_easy
2341,0.8,1174.82,0.034781,vins-fusion-stereo-imu,MH_02_easy
2342,0.6,1029.84,0.0856717,vins-fusion-stereo-imu,MH_02_easy
2343,0.5,957.891,0.162525,vins-fusion-stereo-imu,MH_02_easy
2344,0.4,1014.85,0.116647,vins-fusion-stereo-imu,MH_02_easy
2345,0.2,805.418,0.222815,vins-fusion-stereo-imu,MH_02_easy
2346,1.0,1102.27,0.0301034,vins-fusion-stereo-imu,MH_02_easy
2347,0.8,947.438,0.0505942,vins-fusion-stereo-imu,MH_02_easy
2348,0.6,843.594,0.0474517,vins-fusion-stereo-imu,MH_02_easy
2349,0.5,791.414,0.169003,vins-fusion-stereo-imu,MH_02_easy
2350,0.4,764.426,0.292956,vins-fusion-stereo-imu,MH_02_easy
2351,0.2,653.199,4.53207,vins-fusion-stereo-imu,MH_02_easy
2352,1.0,838.992,0.0505735,vins-fusion-stereo-imu,MH_02_easy
2353,0.8,758.934,0.0688035,vins-fusion-stereo-imu,MH_02_easy
2354,0.6,694.812,0.163849,vins-fusion-stereo-imu,MH_02_easy
2355,0.5,654.863,0.144955,vins-fusion-stereo-imu,MH_02_easy
2356,0.4,632.754,0.314301,vins-fusion-stereo-imu,MH_02_easy
2357,0.2,575.66,4.25223,vins-fusion-stereo-imu,MH_02_easy
2358,1.0,643.75,5.727708,vins-fusion-stereo-imu,MH_02_easy
2359,0.8,602.867,5.897387999999999,vins-fusion-stereo-imu,MH_02_easy
2360,0.6,578.145,5.963481999999999,vins-fusion-stereo-imu,MH_02_easy
2361,0.5,565.949,6.043295999999999,vins-fusion-stereo-imu,MH_02_easy
2362,0.4,555.473,5.853077999999999,vins-fusion-stereo-imu,MH_02_easy
2363,0.2,530.738,5.68085,vins-fusion-stereo-imu,MH_02_easy
2370,1.0,1326.26,0.0509171,vins-fusion-stereo-imu,MH_03_medium
2371,0.8,1163.35,0.050227,vins-fusion-stereo-imu,MH_03_medium
2372,0.6,1022.1,0.0591987,vins-fusion-stereo-imu,MH_03_medium
2373,0.5,934.684,0.07724,vins-fusion-stereo-imu,MH_03_medium
2374,0.4,922.699,0.23063,vins-fusion-stereo-imu,MH_03_medium
2375,0.2,762.234,0.571479,vins-fusion-stereo-imu,MH_03_medium
2376,1.0,1022.98,0.0384593,vins-fusion-stereo-imu,MH_03_medium
2377,0.8,887.281,0.0450427,vins-fusion-stereo-imu,MH_03_medium
2378,0.6,803.633,0.0593961,vins-fusion-stereo-imu,MH_03_medium
2379,0.5,744.992,0.105141,vins-fusion-stereo-imu,MH_03_medium
2380,0.4,720.078,0.173751,vins-fusion-stereo-imu,MH_03_medium
2381,0.2,631.117,0.975161,vins-fusion-stereo-imu,MH_03_medium
2382,1.0,787.09,0.1330872,vins-fusion-stereo-imu,MH_03_medium
2383,0.8,716.367,0.17047559999999998,vins-fusion-stereo-imu,MH_03_medium
2384,0.6,664.051,0.1268448,vins-fusion-stereo-imu,MH_03_medium
2385,0.5,631.48,0.194971,vins-fusion-stereo-imu,MH_03_medium
2386,0.4,613.473,0.226948,vins-fusion-stereo-imu,MH_03_medium
2387,0.2,565.438,3.50153,vins-fusion-stereo-imu,MH_03_medium
2388,1.0,622.977,1.565512,vins-fusion-stereo-imu,MH_03_medium
2389,0.8,588.676,2.387408,vins-fusion-stereo-imu,MH_03_medium
2390,0.6,566.176,2.373168,vins-fusion-stereo-imu,MH_03_medium
2391,0.5,555.336,5.015835999999999,vins-fusion-stereo-imu,MH_03_medium
2392,0.4,545.613,5.0140579999999995,vins-fusion-stereo-imu,MH_03_medium
2393,0.2,526.09,4.929189999999999,vins-fusion-stereo-imu,MH_03_medium
2400,1.0,1065.39,0.105189,vins-fusion-stereo-imu,MH_04_difficult
2401,0.8,927.305,0.110291,vins-fusion-stereo-imu,MH_04_difficult
2402,0.6,829.34,0.136353,vins-fusion-stereo-imu,MH_04_difficult
2403,0.5,780.555,0.189437,vins-fusion-stereo-imu,MH_04_difficult
2404,0.4,783.246,0.231959,vins-fusion-stereo-imu,MH_04_difficult
2405,0.2,676.215,0.932079,vins-fusion-stereo-imu,MH_04_difficult
2430,1.0,1108.7,0.0852764,vins-fusion-stereo-imu,MH_05_difficult
2431,0.8,956.684,0.177085,vins-fusion-stereo-imu,MH_05_difficult
2432,0.6,851.477,0.14427,vins-fusion-stereo-imu,MH_05_difficult
2433,0.5,811.504,0.228652,vins-fusion-stereo-imu,MH_05_difficult
2434,0.4,838.516,0.2076,vins-fusion-stereo-imu,MH_05_difficult
2435,0.2,698.012,0.851209,vins-fusion-stereo-imu,MH_05_difficult
2436,1.0,896.004,0.0732273,vins-fusion-stereo-imu,MH_05_difficult
2437,0.8,787.973,0.161124,vins-fusion-stereo-imu,MH_05_difficult
2438,0.6,725.016,0.189125,vins-fusion-stereo-imu,MH_05_difficult
2439,0.5,688.02,0.229987,vins-fusion-stereo-imu,MH_05_difficult
2440,0.4,666.898,0.256501,vins-fusion-stereo-imu,MH_05_difficult
2441,0.2,599.801,1.69052,vins-fusion-stereo-imu,MH_05_difficult
2442,1.0,728.016,0.0991806,vins-fusion-stereo-imu,MH_05_difficult
2443,0.8,666.473,0.273654,vins-fusion-stereo-imu,MH_05_difficult
2444,0.6,622.336,0.2667156,vins-fusion-stereo-imu,MH_05_difficult
2445,0.5,599.902,0.4429908,vins-fusion-stereo-imu,MH_05_difficult
2446,0.4,584.508,0.4830876,vins-fusion-stereo-imu,MH_05_difficult
2447,0.2,550.324,1.1299511999999998,vins-fusion-stereo-imu,MH_05_difficult
2448,1.0,599.25,0.65277,vins-fusion-stereo-imu,MH_05_difficult
2449,0.8,569.707,0.5681484,vins-fusion-stereo-imu,MH_05_difficult
2450,0.6,552.305,0.5711328,vins-fusion-stereo-imu,MH_05_difficult
2451,0.5,542.406,0.6195776000000001,vins-fusion-stereo-imu,MH_05_difficult
2452,0.4,535.492,0.7604544,vins-fusion-stereo-imu,MH_05_difficult
2453,0.2,520.523,6.300784,vins-fusion-stereo-imu,MH_05_difficult
531,1.0,1607.98,0.04276,orb-slam3-ros-stereo-inertial,MH_01_easy
541,0.8,920.125,0.0391881,orb-slam3-ros-stereo-inertial,MH_01_easy
542,0.6,907.242,0.0444112,orb-slam3-ros-stereo-inertial,MH_01_easy
543,0.5,936.309,0.0445251,orb-slam3-ros-stereo-inertial,MH_01_easy
552,1.0,883.66,0.0346564,orb-slam3-ros-stereo-inertial,MH_01_easy
553,0.8,870.262,0.0387652,orb-slam3-ros-stereo-inertial,MH_01_easy
554,0.6,876.5,0.0403091,orb-slam3-ros-stereo-inertial,MH_01_easy
555,0.5,885.367,0.0449694,orb-slam3-ros-stereo-inertial,MH_01_easy
564,1.0,830.176,0.0361771,orb-slam3-ros-stereo-inertial,MH_01_easy
565,0.8,811.445,0.0344081,orb-slam3-ros-stereo-inertial,MH_01_easy
566,0.6,824.879,0.037296,orb-slam3-ros-stereo-inertial,MH_01_easy
567,0.5,834.168,0.0507036,orb-slam3-ros-stereo-inertial,MH_01_easy
762,1.0,1009.61,0.06802152,orb-slam3-ros-stereo-inertial,MH_02_easy
763,0.5,903.152,0.0727253,orb-slam3-ros-stereo-inertial,MH_02_easy
766,1.0,848.676,0.0400271,orb-slam3-ros-stereo-inertial,MH_02_easy
767,0.5,850.707,0.0595221,orb-slam3-ros-stereo-inertial,MH_02_easy
834,1.0,946.895,0.06571543999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
835,0.5,905.168,0.10419443999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
838,1.0,876.008,0.0451095,orb-slam3-ros-stereo-inertial,MH_03_medium
839,0.5,878.199,0.08370725999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
890,1.0,885.734,0.0504573,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,0.5,823.148,0.055089,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,1.0,898.371,0.09243136,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,0.5,862.367,0.15768976,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,1.0,832.172,0.0975512,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,0.5,822.406,0.12180359999999998,orb-slam3-ros-stereo-inertial,MH_05_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-general+image_frequency_y-CPU-mean_z-ATE-rmse.csv <==
Config ID,X Axis(general+image_frequency),Y Axis(CPU-mean),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,20.0,1.55479,-3.0376694730175164,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,10.0,1.49083,-2.9095747610028666,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,5.0,1.41363,-2.7085448234076566,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,2.0,1.26679,-3.2085988147072615,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,2.0,1.24368,-3.058212115227049,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,2.0,1.27093,-2.947877785087811,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,2.0,1.27116,-2.931749531833191,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,2.0,1.24195,-2.719392279987533,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,20.0,1.57015,-2.981563131639798,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,20.0,1.53559,-2.890198172962901,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,20.0,1.55305,-1.8647108796879395,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,10.0,1.42607,-3.118340682621371,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,10.0,1.42803,-2.704888205483577,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,10.0,1.45323,-2.0442365731544117,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,5.0,1.34462,-3.068075035377826,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,5.0,1.31726,-3.0829385786317753,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,5.0,1.34653,-2.5957434663802954,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,5.0,1.3406,-2.634500527625338,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,5.0,1.37527,-2.260196326502259,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,2.0,1.25124,-2.915301333560068,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,2.0,1.24896,-2.5390849438933016,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,2.0,1.24948,-2.529174574712555,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,2.0,1.2536,-2.106837404761679,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,2.0,1.22074,-2.4554449396383813,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.11755,-2.994840671149572,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,1.0,1.11711,-2.7478321116973223,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,1.0,1.12541,-2.4998818200277646,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,1.0,1.12354,-2.0607689644144513,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,1.0,1.1141,-1.9342335862259823,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,20.0,1.65583,-2.886033382271593,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,20.0,1.61092,-2.888216881311304,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,20.0,1.56325,-2.6378047144652865,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,10.0,1.52714,-3.053240630969992,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,10.0,1.51805,-2.8752240656659747,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,10.0,1.47849,-2.6346831104762978,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,5.0,1.43584,-3.0288961663324248,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,5.0,1.39981,-3.1851316189040397,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,5.0,1.40601,-3.020037261280588,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,5.0,1.44449,-2.7165819935568836,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,5.0,1.42692,-2.623509624026261,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,2.0,1.27701,-3.0483211436795696,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,2.0,1.27337,-3.1012816959424594,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,2.0,1.27928,-2.836218856086045,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,2.0,1.23556,-2.7699761380119714,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.11765,-3.1321501136771603,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,1.0,1.12323,-2.8718699763330333,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,1.0,1.1182,-2.8907778403364794,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,20.0,1.64667,-3.0163718109617608,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,20.0,1.58398,-2.9146556390286205,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,20.0,1.51113,-2.304405749383499,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,20.0,1.65408,-2.6058506259572236,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,20.0,1.61287,-2.646460868298505,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,20.0,1.55496,1.8275657058391923,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,10.0,1.47976,-2.705054193618049,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,10.0,1.4836,-2.222730095244607,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,10.0,1.40425,1.6420812729191034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,5.0,1.4725,-2.804611212870767,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,5.0,1.38536,-2.488435268045301,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,5.0,1.40802,-2.5497319320376093,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,5.0,1.38432,-2.3085387810744114,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,5.0,1.31182,1.6713229161061083,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,2.0,1.25104,-1.5888169925796363,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,2.0,1.24695,-2.7474357278365034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,2.0,1.20404,-2.6408477314284795,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,1.0,1.09965,-2.320742953660749,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,20.0,1.78695,-3.1458856200408274,vins-fusion-stereo-imu,MH_01_easy
2311,20.0,1.49834,-3.1398405475591904,vins-fusion-stereo-imu,MH_01_easy
2312,20.0,1.09939,-3.1414010268388597,vins-fusion-stereo-imu,MH_01_easy
2313,20.0,0.919232,-2.925594457765988,vins-fusion-stereo-imu,MH_01_easy
2314,20.0,0.826716,-2.0029250437828576,vins-fusion-stereo-imu,MH_01_easy
2315,20.0,0.581575,-1.3638168830562922,vins-fusion-stereo-imu,MH_01_easy
2316,10.0,1.06852,-3.4855533782061388,vins-fusion-stereo-imu,MH_01_easy
2317,10.0,0.923457,-3.0577396008672304,vins-fusion-stereo-imu,MH_01_easy
2318,10.0,0.762573,-3.094529927533148,vins-fusion-stereo-imu,MH_01_easy
2319,10.0,0.639018,-1.618090236063249,vins-fusion-stereo-imu,MH_01_easy
2320,10.0,0.576069,-2.229176651168908,vins-fusion-stereo-imu,MH_01_easy
2321,10.0,0.366686,-1.1929900033531937,vins-fusion-stereo-imu,MH_01_easy
2322,5.0,0.645469,-3.4155509023430684,vins-fusion-stereo-imu,MH_01_easy
2323,5.0,0.576219,-2.825410763512984,vins-fusion-stereo-imu,MH_01_easy
2324,5.0,0.488395,-2.4910180866328604,vins-fusion-stereo-imu,MH_01_easy
2325,5.0,0.431605,-1.951632490465687,vins-fusion-stereo-imu,MH_01_easy
2326,5.0,0.359265,-2.3297836428240193,vins-fusion-stereo-imu,MH_01_easy
2327,5.0,0.235594,1.339611475079476,vins-fusion-stereo-imu,MH_01_easy
2328,2.0,0.317524,-0.11675181754459572,vins-fusion-stereo-imu,MH_01_easy
2329,2.0,0.2901,0.04258044753511848,vins-fusion-stereo-imu,MH_01_easy
2330,2.0,0.25161,1.3536833556414587,vins-fusion-stereo-imu,MH_01_easy
2331,2.0,0.220246,1.3463834098070497,vins-fusion-stereo-imu,MH_01_easy
2332,2.0,0.202125,1.4110235584068878,vins-fusion-stereo-imu,MH_01_easy
2333,2.0,0.153518,1.4050793138982294,vins-fusion-stereo-imu,MH_01_easy
2338,1.0,0.138576,1.3122063887661715,vins-fusion-stereo-imu,MH_01_easy
2339,1.0,0.120658,1.2758124199889675,vins-fusion-stereo-imu,MH_01_easy
2340,20.0,1.75948,-3.97119992567038,vins-fusion-stereo-imu,MH_02_easy
2341,20.0,1.41507,-3.358684018312924,vins-fusion-stereo-imu,MH_02_easy
2342,20.0,1.03954,-2.457232729617213,vins-fusion-stereo-imu,MH_02_easy
2343,20.0,0.902419,-1.8169234428916046,vins-fusion-stereo-imu,MH_02_easy
2344,20.0,0.818262,-2.148602998805119,vins-fusion-stereo-imu,MH_02_easy
2345,20.0,0.57048,-1.5014134482401145,vins-fusion-stereo-imu,MH_02_easy
2346,10.0,1.06848,-3.503117156795816,vins-fusion-stereo-imu,MH_02_easy
2347,10.0,0.906757,-2.983918333764537,vins-fusion-stereo-imu,MH_02_easy
2348,10.0,0.756532,-3.0480429273814664,vins-fusion-stereo-imu,MH_02_easy
2349,10.0,0.651789,-1.7778388127373295,vins-fusion-stereo-imu,MH_02_easy
2350,10.0,0.567067,-1.2277328518902748,vins-fusion-stereo-imu,MH_02_easy
2351,10.0,0.360342,1.5111787887658052,vins-fusion-stereo-imu,MH_02_easy
2352,5.0,0.643229,-2.984327555290555,vins-fusion-stereo-imu,MH_02_easy
2353,5.0,0.565098,-2.6765006632437567,vins-fusion-stereo-imu,MH_02_easy
2354,5.0,0.4931,-1.8088100069990565,vins-fusion-stereo-imu,MH_02_easy
2355,5.0,0.407423,-1.9313319295560707,vins-fusion-stereo-imu,MH_02_easy
2356,5.0,0.367,-1.1574041535101163,vins-fusion-stereo-imu,MH_02_easy
2357,5.0,0.22307,1.4474435512086814,vins-fusion-stereo-imu,MH_02_easy
2358,2.0,0.304966,1.4088432140840954,vins-fusion-stereo-imu,MH_02_easy
2359,2.0,0.271725,1.4380373044002241,vins-fusion-stereo-imu,MH_02_easy
2360,2.0,0.245152,1.4491823020491181,vins-fusion-stereo-imu,MH_02_easy
2361,2.0,0.209875,1.4624773218521778,vins-fusion-stereo-imu,MH_02_easy
2362,2.0,0.192183,1.430495440098305,vins-fusion-stereo-imu,MH_02_easy
2363,2.0,0.146818,1.400628632803043,vins-fusion-stereo-imu,MH_02_easy
2370,20.0,1.77859,-2.9775564589964594,vins-fusion-stereo-imu,MH_03_medium
2371,20.0,1.455,-2.991202548267595,vins-fusion-stereo-imu,MH_03_medium
2372,20.0,1.07366,-2.826855696792749,vins-fusion-stereo-imu,MH_03_medium
2373,20.0,0.913541,-2.5608378214218233,vins-fusion-stereo-imu,MH_03_medium
2374,20.0,0.80888,-1.4669405842055558,vins-fusion-stereo-imu,MH_03_medium
2375,20.0,0.567106,-0.5595275418292249,vins-fusion-stereo-imu,MH_03_medium
2376,10.0,1.01206,-3.2581547397151676,vins-fusion-stereo-imu,MH_03_medium
2377,10.0,0.871344,-3.1001443502334025,vins-fusion-stereo-imu,MH_03_medium
2378,10.0,0.727668,-2.823526711334681,vins-fusion-stereo-imu,MH_03_medium
2379,10.0,0.634584,-2.252452972508046,vins-fusion-stereo-imu,MH_03_medium
2380,10.0,0.565597,-1.7501320391581143,vins-fusion-stereo-imu,MH_03_medium
2381,10.0,0.365327,-0.025152693411323108,vins-fusion-stereo-imu,MH_03_medium
2382,5.0,0.632582,-2.199072283294008,vins-fusion-stereo-imu,MH_03_medium
2383,5.0,0.556933,-1.9514846577979181,vins-fusion-stereo-imu,MH_03_medium
2384,5.0,0.473713,-2.2471125438702213,vins-fusion-stereo-imu,MH_03_medium
2385,5.0,0.419931,-1.6349044494267189,vins-fusion-stereo-imu,MH_03_medium
2386,5.0,0.356167,-1.4830343626322624,vins-fusion-stereo-imu,MH_03_medium
2387,5.0,0.232267,1.253200015833408,vins-fusion-stereo-imu,MH_03_medium
2388,2.0,0.313684,-0.02179070220813304,vins-fusion-stereo-imu,MH_03_medium
2389,2.0,0.277585,0.4002046293531442,vins-fusion-stereo-imu,MH_03_medium
2390,2.0,0.243826,0.3942221421621169,vins-fusion-stereo-imu,MH_03_medium
2391,2.0,0.225473,1.2761278708001005,vins-fusion-stereo-imu,MH_03_medium
2392,2.0,0.204109,1.2757733306586745,vins-fusion-stereo-imu,MH_03_medium
2393,2.0,0.150536,1.258702437731789,vins-fusion-stereo-imu,MH_03_medium
2400,20.0,1.56138,-2.2519965468832344,vins-fusion-stereo-imu,MH_04_difficult
2401,20.0,1.24373,-2.2046329517000185,vins-fusion-stereo-imu,MH_04_difficult
2402,20.0,0.953454,-1.9925081677323644,vins-fusion-stereo-imu,MH_04_difficult
2403,20.0,0.84113,-1.663698763560538,vins-fusion-stereo-imu,MH_04_difficult
2404,20.0,0.739505,-1.4611946470713086,vins-fusion-stereo-imu,MH_04_difficult
2405,20.0,0.550068,-0.07033770394030851,vins-fusion-stereo-imu,MH_04_difficult
2430,20.0,1.52988,-2.461857533339311,vins-fusion-stereo-imu,MH_05_difficult
2431,20.0,1.24883,-1.7311254356912047,vins-fusion-stereo-imu,MH_05_difficult
2432,20.0,0.92397,-1.936068735024456,vins-fusion-stereo-imu,MH_05_difficult
2433,20.0,0.834247,-1.4755540819231066,vins-fusion-stereo-imu,MH_05_difficult
2434,20.0,0.767954,-1.5721421276904035,vins-fusion-stereo-imu,MH_05_difficult
2435,20.0,0.545724,-0.16109758714238348,vins-fusion-stereo-imu,MH_05_difficult
2436,10.0,0.947113,-2.6141869767240693,vins-fusion-stereo-imu,MH_05_difficult
2437,10.0,0.812158,-1.8255810241035657,vins-fusion-stereo-imu,MH_05_difficult
2438,10.0,0.691985,-1.6653471068736172,vins-fusion-stereo-imu,MH_05_difficult
2439,10.0,0.613798,-1.4697324933954858,vins-fusion-stereo-imu,MH_05_difficult
2440,10.0,0.517383,-1.360622715743435,vins-fusion-stereo-imu,MH_05_difficult
2441,10.0,0.355402,0.5250361739151043,vins-fusion-stereo-imu,MH_05_difficult
2442,5.0,0.589988,-2.493134405126627,vins-fusion-stereo-imu,MH_05_difficult
2443,5.0,0.533438,-1.478212301081228,vins-fusion-stereo-imu,MH_05_difficult
2444,5.0,0.450886,-1.5038939136103397,vins-fusion-stereo-imu,MH_05_difficult
2445,5.0,0.394771,-0.9965278334409601,vins-fusion-stereo-imu,MH_05_difficult
2446,5.0,0.339784,-0.9098788321087996,vins-fusion-stereo-imu,MH_05_difficult
2447,5.0,0.224572,-0.060147110842948694,vins-fusion-stereo-imu,MH_05_difficult
2448,2.0,0.317355,-1.0143170971727158,vins-fusion-stereo-imu,MH_05_difficult
2449,2.0,0.249765,-1.1531592916819082,vins-fusion-stereo-imu,MH_05_difficult
2450,2.0,0.229741,-1.0301371511822797,vins-fusion-stereo-imu,MH_05_difficult
2451,2.0,0.211896,-0.9487209526950301,vins-fusion-stereo-imu,MH_05_difficult
2452,2.0,0.20597,-0.7438427588784992,vins-fusion-stereo-imu,MH_05_difficult
2453,2.0,0.148727,1.3706704408536283,vins-fusion-stereo-imu,MH_05_difficult
531,20.0,1.62492,-3.1521521928252927,orb-slam3-ros-stereo-inertial,MH_01_easy
541,20.0,1.55501,-3.239382149701425,orb-slam3-ros-stereo-inertial,MH_01_easy
542,20.0,1.57067,-3.114263589101956,orb-slam3-ros-stereo-inertial,MH_01_easy
543,20.0,1.60919,-3.1117022038796804,orb-slam3-ros-stereo-inertial,MH_01_easy
552,10.0,1.49677,-3.3622728662172383,orb-slam3-ros-stereo-inertial,MH_01_easy
553,10.0,1.45561,-3.250232342031347,orb-slam3-ros-stereo-inertial,MH_01_easy
554,10.0,1.46368,-3.2111780290683263,orb-slam3-ros-stereo-inertial,MH_01_easy
555,10.0,1.47425,-3.1017730205166814,orb-slam3-ros-stereo-inertial,MH_01_easy
564,5.0,1.36554,-3.3193289570092017,orb-slam3-ros-stereo-inertial,MH_01_easy
565,5.0,1.33707,-3.369463277204065,orb-slam3-ros-stereo-inertial,MH_01_easy
566,5.0,1.36325,-3.2888691966887356,orb-slam3-ros-stereo-inertial,MH_01_easy
567,5.0,1.37907,-2.9817583649886408,orb-slam3-ros-stereo-inertial,MH_01_easy
762,20.0,1.67435,-2.8702527100780038,orb-slam3-ros-stereo-inertial,MH_02_easy
763,20.0,1.54922,-2.6210659494804696,orb-slam3-ros-stereo-inertial,MH_02_easy
766,10.0,1.49857,-3.2181985542677194,orb-slam3-ros-stereo-inertial,MH_02_easy
767,10.0,1.45729,-2.8214076068216403,orb-slam3-ros-stereo-inertial,MH_02_easy
834,20.0,1.76147,-3.058893610112398,orb-slam3-ros-stereo-inertial,MH_03_medium
835,20.0,1.59492,-2.5979687466328656,orb-slam3-ros-stereo-inertial,MH_03_medium
838,10.0,1.59541,-3.0986624116401082,orb-slam3-ros-stereo-inertial,MH_03_medium
839,10.0,1.52202,-2.816901803518219,orb-slam3-ros-stereo-inertial,MH_03_medium
890,20.0,1.79647,-2.9866278449297092,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,20.0,1.57358,-2.898805219776985,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,20.0,1.79135,-2.851292593221935,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,20.0,1.56553,-2.3171293497850276,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,10.0,1.58328,-2.797381539850508,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,10.0,1.46184,-2.287666924286838,orb-slam3-ros-stereo-inertial,MH_05_difficult
1044,20.0,0.229375,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1046,10.0,0.215474,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1048,5.0,0.230467,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1054,2.0,0.211468,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1055,1.0,1.05341,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1056,1.0,1.05038,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1057,1.0,1.06243,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1058,1.0,1.06043,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1059,1.0,1.04622,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1060,1.0,0.218039,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1064,20.0,0.230977,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1068,10.0,0.218461,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1074,5.0,0.205586,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1080,2.0,0.225361,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1086,1.0,0.228292,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1090,20.0,0.216821,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1094,10.0,0.205628,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1100,5.0,0.221469,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1101,2.0,1.16838,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1106,2.0,0.215875,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1108,1.0,1.06025,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1111,1.0,1.05355,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1112,1.0,0.218274,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1116,20.0,0.217891,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1117,10.0,1.03245,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1118,10.0,1.02885,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1119,10.0,1.02965,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1120,10.0,1.0275,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1121,5.0,1.02897,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1122,5.0,1.02886,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1123,5.0,1.02634,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1124,5.0,1.02392,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1125,5.0,1.02644,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1126,5.0,1.02395,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1127,2.0,1.02575,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1128,2.0,1.02421,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1129,2.0,1.02933,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1130,2.0,1.02735,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1131,2.0,1.02353,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1132,2.0,1.02599,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1133,1.0,1.02495,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1134,1.0,1.02318,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1135,1.0,1.02621,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1136,1.0,1.02595,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1137,1.0,1.02731,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1138,1.0,1.02286,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1142,20.0,0.220215,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1146,10.0,0.217742,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1152,5.0,0.227675,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1153,2.0,1.12638,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1154,2.0,1.17298,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1158,2.0,0.224502,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1159,1.0,1.05846,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1161,1.0,1.04319,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1162,1.0,1.04479,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1163,1.0,1.04859,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1164,1.0,0.214385,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
2334,1.0,0.203566,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2335,1.0,0.190915,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2336,1.0,0.171382,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2337,1.0,0.160143,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2364,1.0,0.20771,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2365,1.0,0.188122,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2366,1.0,0.170761,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2367,1.0,0.149015,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2368,1.0,0.141598,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2369,1.0,0.111228,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2394,1.0,0.203883,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2395,1.0,0.188307,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2396,1.0,0.172808,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2397,1.0,0.158196,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2398,1.0,0.143378,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2399,1.0,0.122779,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2406,10.0,0.114835,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2407,10.0,0.108469,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2408,10.0,0.108206,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2409,10.0,0.0973455,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2410,10.0,0.10635,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2411,10.0,0.094613,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2412,5.0,0.104805,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2413,5.0,0.102917,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2414,5.0,0.097685,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2415,5.0,0.098786,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2416,5.0,0.098591,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2417,5.0,0.0994731,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2418,2.0,0.0953911,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2419,2.0,0.0977172,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2420,2.0,0.0974353,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2421,2.0,0.0912475,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2422,2.0,0.102153,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2423,2.0,0.103178,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2424,1.0,0.0993796,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2425,1.0,0.0962593,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2426,1.0,0.0916223,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2427,1.0,0.0943728,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2428,1.0,0.100696,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2429,1.0,0.0969172,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2454,1.0,0.186088,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2455,1.0,0.179409,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2456,1.0,0.156403,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2457,1.0,0.152186,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2458,1.0,0.139646,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2459,1.0,0.115632,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
894,10.0,1.02891,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
895,10.0,1.02908,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-general+image_frequency_y-CPU-mean_z-ATE-rmse_Eetend.csv <==
Config ID,X Axis(general+image_frequency),Y Axis(CPU-mean),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,20.0,1.55479,0.0479465,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,10.0,1.49083,0.0544989,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,5.0,1.41363,0.0666337,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,2.0,1.26679,0.05657848,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,2.0,1.24368,0.08454888,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,2.0,1.27093,0.07343126,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,2.0,1.27116,0.07462518,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,2.0,1.24195,0.09228071999999998,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,20.0,1.57015,0.0507135,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,20.0,1.53559,0.0555652,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,20.0,1.55305,0.154941,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,10.0,1.42607,0.0442305,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,10.0,1.42803,0.0668778,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,10.0,1.45323,0.129479,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,5.0,1.34462,0.0465106,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,5.0,1.31726,0.0458244,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,5.0,1.34653,0.0745904,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,5.0,1.3406,0.0717548,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,5.0,1.37527,0.10433,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,2.0,1.25124,0.08670032,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,2.0,1.24896,0.12630176,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,2.0,1.24948,0.12755968,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,2.0,1.2536,0.1945952,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,2.0,1.22074,0.13732,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.11755,0.08007136000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,1.0,1.11711,0.10250656000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,1.0,1.12541,0.13135152000000003,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,1.0,1.12354,0.2037696,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,1.0,1.1141,0.23125600000000002,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,20.0,1.65583,0.07811594,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,20.0,1.61092,0.07794556,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,20.0,1.56325,0.10012534,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,10.0,1.52714,0.0472057,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,10.0,1.51805,0.0789649,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,10.0,1.47849,0.10043838000000001,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,5.0,1.43584,0.048369,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,5.0,1.39981,0.0413728,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,5.0,1.40601,0.0487994,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,5.0,1.44449,0.0661003,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,5.0,1.42692,0.0725478,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,2.0,1.27701,0.0474385,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,2.0,1.27337,0.0449915,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,2.0,1.27928,0.058647,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,2.0,1.23556,0.07519619999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.11765,0.0436239,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,1.0,1.12323,0.056593,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,1.0,1.1182,0.0666396,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,20.0,1.64667,0.0489786,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,20.0,1.58398,0.0542227,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,20.0,1.51113,0.0998181,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,20.0,1.65408,0.11814448,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,20.0,1.61287,0.11344272,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,20.0,1.55496,9.949968,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,10.0,1.47976,0.10698672000000001,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,10.0,1.4836,0.1299756,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,10.0,1.40425,9.298638,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,5.0,1.4725,0.0605303,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,5.0,1.38536,0.0830398,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,5.0,1.40802,0.0781026,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,5.0,1.38432,0.0994064,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,5.0,1.31182,5.3192,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,2.0,1.25104,0.204167,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,2.0,1.24695,0.064092,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,2.0,1.20404,0.0713008,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,1.0,1.09965,0.11784072,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,20.0,1.78695,0.0430288,vins-fusion-stereo-imu,MH_01_easy
2311,20.0,1.49834,0.0432897,vins-fusion-stereo-imu,MH_01_easy
2312,20.0,1.09939,0.0432222,vins-fusion-stereo-imu,MH_01_easy
2313,20.0,0.919232,0.0536328,vins-fusion-stereo-imu,MH_01_easy
2314,20.0,0.826716,0.13494,vins-fusion-stereo-imu,MH_01_easy
2315,20.0,0.581575,0.255683,vins-fusion-stereo-imu,MH_01_easy
2316,10.0,1.06852,0.0306368,vins-fusion-stereo-imu,MH_01_easy
2317,10.0,0.923457,0.0469938,vins-fusion-stereo-imu,MH_01_easy
2318,10.0,0.762573,0.0452963,vins-fusion-stereo-imu,MH_01_easy
2319,10.0,0.639018,0.198277,vins-fusion-stereo-imu,MH_01_easy
2320,10.0,0.576069,0.107617,vins-fusion-stereo-imu,MH_01_easy
2321,10.0,0.366686,0.303313,vins-fusion-stereo-imu,MH_01_easy
2322,5.0,0.645469,0.0328583,vins-fusion-stereo-imu,MH_01_easy
2323,5.0,0.576219,0.0592843,vins-fusion-stereo-imu,MH_01_easy
2324,5.0,0.488395,0.0828256,vins-fusion-stereo-imu,MH_01_easy
2325,5.0,0.431605,0.142042,vins-fusion-stereo-imu,MH_01_easy
2326,5.0,0.359265,0.0973168,vins-fusion-stereo-imu,MH_01_easy
2327,5.0,0.235594,3.81756,vins-fusion-stereo-imu,MH_01_easy
2328,2.0,0.317524,1.2457284,vins-fusion-stereo-imu,MH_01_easy
2329,2.0,0.2901,1.4609,vins-fusion-stereo-imu,MH_01_easy
2330,2.0,0.25161,5.420324,vins-fusion-stereo-imu,MH_01_easy
2331,2.0,0.220246,5.3809,vins-fusion-stereo-imu,MH_01_easy
2332,2.0,0.202125,5.74021,vins-fusion-stereo-imu,MH_01_easy
2333,2.0,0.153518,5.706189999999999,vins-fusion-stereo-imu,MH_01_easy
2338,1.0,0.138576,6.685848,vins-fusion-stereo-imu,MH_01_easy
2339,1.0,0.120658,6.446898,vins-fusion-stereo-imu,MH_01_easy
2340,20.0,1.75948,0.0188508,vins-fusion-stereo-imu,MH_02_easy
2341,20.0,1.41507,0.034781,vins-fusion-stereo-imu,MH_02_easy
2342,20.0,1.03954,0.0856717,vins-fusion-stereo-imu,MH_02_easy
2343,20.0,0.902419,0.162525,vins-fusion-stereo-imu,MH_02_easy
2344,20.0,0.818262,0.116647,vins-fusion-stereo-imu,MH_02_easy
2345,20.0,0.57048,0.222815,vins-fusion-stereo-imu,MH_02_easy
2346,10.0,1.06848,0.0301034,vins-fusion-stereo-imu,MH_02_easy
2347,10.0,0.906757,0.0505942,vins-fusion-stereo-imu,MH_02_easy
2348,10.0,0.756532,0.0474517,vins-fusion-stereo-imu,MH_02_easy
2349,10.0,0.651789,0.169003,vins-fusion-stereo-imu,MH_02_easy
2350,10.0,0.567067,0.292956,vins-fusion-stereo-imu,MH_02_easy
2351,10.0,0.360342,4.53207,vins-fusion-stereo-imu,MH_02_easy
2352,5.0,0.643229,0.0505735,vins-fusion-stereo-imu,MH_02_easy
2353,5.0,0.565098,0.0688035,vins-fusion-stereo-imu,MH_02_easy
2354,5.0,0.4931,0.163849,vins-fusion-stereo-imu,MH_02_easy
2355,5.0,0.407423,0.144955,vins-fusion-stereo-imu,MH_02_easy
2356,5.0,0.367,0.314301,vins-fusion-stereo-imu,MH_02_easy
2357,5.0,0.22307,4.25223,vins-fusion-stereo-imu,MH_02_easy
2358,2.0,0.304966,5.727708,vins-fusion-stereo-imu,MH_02_easy
2359,2.0,0.271725,5.897387999999999,vins-fusion-stereo-imu,MH_02_easy
2360,2.0,0.245152,5.963481999999999,vins-fusion-stereo-imu,MH_02_easy
2361,2.0,0.209875,6.043295999999999,vins-fusion-stereo-imu,MH_02_easy
2362,2.0,0.192183,5.853077999999999,vins-fusion-stereo-imu,MH_02_easy
2363,2.0,0.146818,5.68085,vins-fusion-stereo-imu,MH_02_easy
2370,20.0,1.77859,0.0509171,vins-fusion-stereo-imu,MH_03_medium
2371,20.0,1.455,0.050227,vins-fusion-stereo-imu,MH_03_medium
2372,20.0,1.07366,0.0591987,vins-fusion-stereo-imu,MH_03_medium
2373,20.0,0.913541,0.07724,vins-fusion-stereo-imu,MH_03_medium
2374,20.0,0.80888,0.23063,vins-fusion-stereo-imu,MH_03_medium
2375,20.0,0.567106,0.571479,vins-fusion-stereo-imu,MH_03_medium
2376,10.0,1.01206,0.0384593,vins-fusion-stereo-imu,MH_03_medium
2377,10.0,0.871344,0.0450427,vins-fusion-stereo-imu,MH_03_medium
2378,10.0,0.727668,0.0593961,vins-fusion-stereo-imu,MH_03_medium
2379,10.0,0.634584,0.105141,vins-fusion-stereo-imu,MH_03_medium
2380,10.0,0.565597,0.173751,vins-fusion-stereo-imu,MH_03_medium
2381,10.0,0.365327,0.975161,vins-fusion-stereo-imu,MH_03_medium
2382,5.0,0.632582,0.1330872,vins-fusion-stereo-imu,MH_03_medium
2383,5.0,0.556933,0.17047559999999998,vins-fusion-stereo-imu,MH_03_medium
2384,5.0,0.473713,0.1268448,vins-fusion-stereo-imu,MH_03_medium
2385,5.0,0.419931,0.194971,vins-fusion-stereo-imu,MH_03_medium
2386,5.0,0.356167,0.226948,vins-fusion-stereo-imu,MH_03_medium
2387,5.0,0.232267,3.50153,vins-fusion-stereo-imu,MH_03_medium
2388,2.0,0.313684,1.565512,vins-fusion-stereo-imu,MH_03_medium
2389,2.0,0.277585,2.387408,vins-fusion-stereo-imu,MH_03_medium
2390,2.0,0.243826,2.373168,vins-fusion-stereo-imu,MH_03_medium
2391,2.0,0.225473,5.015835999999999,vins-fusion-stereo-imu,MH_03_medium
2392,2.0,0.204109,5.0140579999999995,vins-fusion-stereo-imu,MH_03_medium
2393,2.0,0.150536,4.929189999999999,vins-fusion-stereo-imu,MH_03_medium
2400,20.0,1.56138,0.105189,vins-fusion-stereo-imu,MH_04_difficult
2401,20.0,1.24373,0.110291,vins-fusion-stereo-imu,MH_04_difficult
2402,20.0,0.953454,0.136353,vins-fusion-stereo-imu,MH_04_difficult
2403,20.0,0.84113,0.189437,vins-fusion-stereo-imu,MH_04_difficult
2404,20.0,0.739505,0.231959,vins-fusion-stereo-imu,MH_04_difficult
2405,20.0,0.550068,0.932079,vins-fusion-stereo-imu,MH_04_difficult
2430,20.0,1.52988,0.0852764,vins-fusion-stereo-imu,MH_05_difficult
2431,20.0,1.24883,0.177085,vins-fusion-stereo-imu,MH_05_difficult
2432,20.0,0.92397,0.14427,vins-fusion-stereo-imu,MH_05_difficult
2433,20.0,0.834247,0.228652,vins-fusion-stereo-imu,MH_05_difficult
2434,20.0,0.767954,0.2076,vins-fusion-stereo-imu,MH_05_difficult
2435,20.0,0.545724,0.851209,vins-fusion-stereo-imu,MH_05_difficult
2436,10.0,0.947113,0.0732273,vins-fusion-stereo-imu,MH_05_difficult
2437,10.0,0.812158,0.161124,vins-fusion-stereo-imu,MH_05_difficult
2438,10.0,0.691985,0.189125,vins-fusion-stereo-imu,MH_05_difficult
2439,10.0,0.613798,0.229987,vins-fusion-stereo-imu,MH_05_difficult
2440,10.0,0.517383,0.256501,vins-fusion-stereo-imu,MH_05_difficult
2441,10.0,0.355402,1.69052,vins-fusion-stereo-imu,MH_05_difficult
2442,5.0,0.589988,0.0991806,vins-fusion-stereo-imu,MH_05_difficult
2443,5.0,0.533438,0.273654,vins-fusion-stereo-imu,MH_05_difficult
2444,5.0,0.450886,0.2667156,vins-fusion-stereo-imu,MH_05_difficult
2445,5.0,0.394771,0.4429908,vins-fusion-stereo-imu,MH_05_difficult
2446,5.0,0.339784,0.4830876,vins-fusion-stereo-imu,MH_05_difficult
2447,5.0,0.224572,1.1299511999999998,vins-fusion-stereo-imu,MH_05_difficult
2448,2.0,0.317355,0.65277,vins-fusion-stereo-imu,MH_05_difficult
2449,2.0,0.249765,0.5681484,vins-fusion-stereo-imu,MH_05_difficult
2450,2.0,0.229741,0.5711328,vins-fusion-stereo-imu,MH_05_difficult
2451,2.0,0.211896,0.6195776000000001,vins-fusion-stereo-imu,MH_05_difficult
2452,2.0,0.20597,0.7604544,vins-fusion-stereo-imu,MH_05_difficult
2453,2.0,0.148727,6.300784,vins-fusion-stereo-imu,MH_05_difficult
531,20.0,1.62492,0.04276,orb-slam3-ros-stereo-inertial,MH_01_easy
541,20.0,1.55501,0.0391881,orb-slam3-ros-stereo-inertial,MH_01_easy
542,20.0,1.57067,0.0444112,orb-slam3-ros-stereo-inertial,MH_01_easy
543,20.0,1.60919,0.0445251,orb-slam3-ros-stereo-inertial,MH_01_easy
552,10.0,1.49677,0.0346564,orb-slam3-ros-stereo-inertial,MH_01_easy
553,10.0,1.45561,0.0387652,orb-slam3-ros-stereo-inertial,MH_01_easy
554,10.0,1.46368,0.0403091,orb-slam3-ros-stereo-inertial,MH_01_easy
555,10.0,1.47425,0.0449694,orb-slam3-ros-stereo-inertial,MH_01_easy
564,5.0,1.36554,0.0361771,orb-slam3-ros-stereo-inertial,MH_01_easy
565,5.0,1.33707,0.0344081,orb-slam3-ros-stereo-inertial,MH_01_easy
566,5.0,1.36325,0.037296,orb-slam3-ros-stereo-inertial,MH_01_easy
567,5.0,1.37907,0.0507036,orb-slam3-ros-stereo-inertial,MH_01_easy
762,20.0,1.67435,0.06802152,orb-slam3-ros-stereo-inertial,MH_02_easy
763,20.0,1.54922,0.0727253,orb-slam3-ros-stereo-inertial,MH_02_easy
766,10.0,1.49857,0.0400271,orb-slam3-ros-stereo-inertial,MH_02_easy
767,10.0,1.45729,0.0595221,orb-slam3-ros-stereo-inertial,MH_02_easy
834,20.0,1.76147,0.06571543999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
835,20.0,1.59492,0.10419443999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
838,10.0,1.59541,0.0451095,orb-slam3-ros-stereo-inertial,MH_03_medium
839,10.0,1.52202,0.08370725999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
890,20.0,1.79647,0.0504573,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,20.0,1.57358,0.055089,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,20.0,1.79135,0.09243136,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,20.0,1.56553,0.15768976,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,10.0,1.58328,0.0975512,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,10.0,1.46184,0.12180359999999998,orb-slam3-ros-stereo-inertial,MH_05_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-general+image_frequency_y-Memory-max_z-ATE-rmse.csv <==
Config ID,X Axis(general+image_frequency),Y Axis(Memory-max),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,20.0,1005.66,-3.0376694730175164,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,10.0,898.844,-2.9095747610028666,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,5.0,857.059,-2.7085448234076566,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,2.0,799.238,-3.2085988147072615,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,2.0,782.809,-3.058212115227049,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,2.0,798.617,-2.947877785087811,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,2.0,796.043,-2.931749531833191,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,2.0,778.0,-2.719392279987533,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,20.0,860.02,-2.981563131639798,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,20.0,870.785,-2.890198172962901,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,20.0,910.84,-1.8647108796879395,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,10.0,841.805,-3.118340682621371,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,10.0,841.844,-2.704888205483577,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,10.0,859.309,-2.0442365731544117,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,5.0,796.988,-3.068075035377826,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,5.0,789.215,-3.0829385786317753,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,5.0,802.637,-2.5957434663802954,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,5.0,802.512,-2.634500527625338,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,5.0,814.879,-2.260196326502259,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,2.0,767.953,-2.915301333560068,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,2.0,769.195,-2.5390849438933016,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,2.0,763.16,-2.529174574712555,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,2.0,758.684,-2.106837404761679,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,2.0,741.281,-2.4554449396383813,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,699.285,-2.994840671149572,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,1.0,697.863,-2.7478321116973223,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,1.0,695.828,-2.4998818200277646,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,1.0,695.996,-2.0607689644144513,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,1.0,683.633,-1.9342335862259823,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,20.0,912.211,-2.886033382271593,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,20.0,907.496,-2.888216881311304,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,20.0,891.781,-2.6378047144652865,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,10.0,867.051,-3.053240630969992,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,10.0,873.383,-2.8752240656659747,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,10.0,847.84,-2.6346831104762978,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,5.0,839.992,-3.0288961663324248,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,5.0,810.582,-3.1851316189040397,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,5.0,817.367,-3.020037261280588,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,5.0,825.395,-2.7165819935568836,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,5.0,823.789,-2.623509624026261,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,2.0,767.246,-3.0483211436795696,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,2.0,766.273,-3.1012816959424594,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,2.0,761.07,-2.836218856086045,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,2.0,746.52,-2.7699761380119714,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,704.91,-3.1321501136771603,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,1.0,700.34,-2.8718699763330333,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,1.0,692.895,-2.8907778403364794,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,20.0,993.438,-3.0163718109617608,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,20.0,855.32,-2.9146556390286205,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,20.0,828.828,-2.304405749383499,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,20.0,1096.7,-2.6058506259572236,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,20.0,883.547,-2.646460868298505,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,20.0,950.559,1.8275657058391923,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,10.0,822.312,-2.705054193618049,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,10.0,824.922,-2.222730095244607,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,10.0,822.27,1.6420812729191034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,5.0,814.262,-2.804611212870767,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,5.0,786.719,-2.488435268045301,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,5.0,793.559,-2.5497319320376093,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,5.0,786.086,-2.3085387810744114,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,5.0,797.793,1.6713229161061083,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,2.0,769.328,-1.5888169925796363,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,2.0,775.215,-2.7474357278365034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,2.0,762.172,-2.6408477314284795,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,1.0,680.094,-2.320742953660749,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,20.0,1528.75,-3.1458856200408274,vins-fusion-stereo-imu,MH_01_easy
2311,20.0,1307.53,-3.1398405475591904,vins-fusion-stereo-imu,MH_01_easy
2312,20.0,1143.22,-3.1414010268388597,vins-fusion-stereo-imu,MH_01_easy
2313,20.0,1040.63,-2.925594457765988,vins-fusion-stereo-imu,MH_01_easy
2314,20.0,1129.71,-2.0029250437828576,vins-fusion-stereo-imu,MH_01_easy
2315,20.0,878.531,-1.3638168830562922,vins-fusion-stereo-imu,MH_01_easy
2316,10.0,1201.36,-3.4855533782061388,vins-fusion-stereo-imu,MH_01_easy
2317,10.0,1018.27,-3.0577396008672304,vins-fusion-stereo-imu,MH_01_easy
2318,10.0,903.684,-3.094529927533148,vins-fusion-stereo-imu,MH_01_easy
2319,10.0,840.043,-1.618090236063249,vins-fusion-stereo-imu,MH_01_easy
2320,10.0,817.66,-2.229176651168908,vins-fusion-stereo-imu,MH_01_easy
2321,10.0,689.293,-1.1929900033531937,vins-fusion-stereo-imu,MH_01_easy
2322,5.0,901.332,-3.4155509023430684,vins-fusion-stereo-imu,MH_01_easy
2323,5.0,790.289,-2.825410763512984,vins-fusion-stereo-imu,MH_01_easy
2324,5.0,738.004,-2.4910180866328604,vins-fusion-stereo-imu,MH_01_easy
2325,5.0,686.656,-1.951632490465687,vins-fusion-stereo-imu,MH_01_easy
2326,5.0,660.805,-2.3297836428240193,vins-fusion-stereo-imu,MH_01_easy
2327,5.0,594.598,1.339611475079476,vins-fusion-stereo-imu,MH_01_easy
2328,2.0,667.074,-0.11675181754459572,vins-fusion-stereo-imu,MH_01_easy
2329,2.0,626.719,0.04258044753511848,vins-fusion-stereo-imu,MH_01_easy
2330,2.0,597.051,1.3536833556414587,vins-fusion-stereo-imu,MH_01_easy
2331,2.0,579.883,1.3463834098070497,vins-fusion-stereo-imu,MH_01_easy
2332,2.0,569.441,1.4110235584068878,vins-fusion-stereo-imu,MH_01_easy
2333,2.0,538.281,1.4050793138982294,vins-fusion-stereo-imu,MH_01_easy
2338,1.0,534.738,1.3122063887661715,vins-fusion-stereo-imu,MH_01_easy
2339,1.0,520.004,1.2758124199889675,vins-fusion-stereo-imu,MH_01_easy
2340,20.0,1358.21,-3.97119992567038,vins-fusion-stereo-imu,MH_02_easy
2341,20.0,1174.82,-3.358684018312924,vins-fusion-stereo-imu,MH_02_easy
2342,20.0,1029.84,-2.457232729617213,vins-fusion-stereo-imu,MH_02_easy
2343,20.0,957.891,-1.8169234428916046,vins-fusion-stereo-imu,MH_02_easy
2344,20.0,1014.85,-2.148602998805119,vins-fusion-stereo-imu,MH_02_easy
2345,20.0,805.418,-1.5014134482401145,vins-fusion-stereo-imu,MH_02_easy
2346,10.0,1102.27,-3.503117156795816,vins-fusion-stereo-imu,MH_02_easy
2347,10.0,947.438,-2.983918333764537,vins-fusion-stereo-imu,MH_02_easy
2348,10.0,843.594,-3.0480429273814664,vins-fusion-stereo-imu,MH_02_easy
2349,10.0,791.414,-1.7778388127373295,vins-fusion-stereo-imu,MH_02_easy
2350,10.0,764.426,-1.2277328518902748,vins-fusion-stereo-imu,MH_02_easy
2351,10.0,653.199,1.5111787887658052,vins-fusion-stereo-imu,MH_02_easy
2352,5.0,838.992,-2.984327555290555,vins-fusion-stereo-imu,MH_02_easy
2353,5.0,758.934,-2.6765006632437567,vins-fusion-stereo-imu,MH_02_easy
2354,5.0,694.812,-1.8088100069990565,vins-fusion-stereo-imu,MH_02_easy
2355,5.0,654.863,-1.9313319295560707,vins-fusion-stereo-imu,MH_02_easy
2356,5.0,632.754,-1.1574041535101163,vins-fusion-stereo-imu,MH_02_easy
2357,5.0,575.66,1.4474435512086814,vins-fusion-stereo-imu,MH_02_easy
2358,2.0,643.75,1.4088432140840954,vins-fusion-stereo-imu,MH_02_easy
2359,2.0,602.867,1.4380373044002241,vins-fusion-stereo-imu,MH_02_easy
2360,2.0,578.145,1.4491823020491181,vins-fusion-stereo-imu,MH_02_easy
2361,2.0,565.949,1.4624773218521778,vins-fusion-stereo-imu,MH_02_easy
2362,2.0,555.473,1.430495440098305,vins-fusion-stereo-imu,MH_02_easy
2363,2.0,530.738,1.400628632803043,vins-fusion-stereo-imu,MH_02_easy
2370,20.0,1326.26,-2.9775564589964594,vins-fusion-stereo-imu,MH_03_medium
2371,20.0,1163.35,-2.991202548267595,vins-fusion-stereo-imu,MH_03_medium
2372,20.0,1022.1,-2.826855696792749,vins-fusion-stereo-imu,MH_03_medium
2373,20.0,934.684,-2.5608378214218233,vins-fusion-stereo-imu,MH_03_medium
2374,20.0,922.699,-1.4669405842055558,vins-fusion-stereo-imu,MH_03_medium
2375,20.0,762.234,-0.5595275418292249,vins-fusion-stereo-imu,MH_03_medium
2376,10.0,1022.98,-3.2581547397151676,vins-fusion-stereo-imu,MH_03_medium
2377,10.0,887.281,-3.1001443502334025,vins-fusion-stereo-imu,MH_03_medium
2378,10.0,803.633,-2.823526711334681,vins-fusion-stereo-imu,MH_03_medium
2379,10.0,744.992,-2.252452972508046,vins-fusion-stereo-imu,MH_03_medium
2380,10.0,720.078,-1.7501320391581143,vins-fusion-stereo-imu,MH_03_medium
2381,10.0,631.117,-0.025152693411323108,vins-fusion-stereo-imu,MH_03_medium
2382,5.0,787.09,-2.199072283294008,vins-fusion-stereo-imu,MH_03_medium
2383,5.0,716.367,-1.9514846577979181,vins-fusion-stereo-imu,MH_03_medium
2384,5.0,664.051,-2.2471125438702213,vins-fusion-stereo-imu,MH_03_medium
2385,5.0,631.48,-1.6349044494267189,vins-fusion-stereo-imu,MH_03_medium
2386,5.0,613.473,-1.4830343626322624,vins-fusion-stereo-imu,MH_03_medium
2387,5.0,565.438,1.253200015833408,vins-fusion-stereo-imu,MH_03_medium
2388,2.0,622.977,-0.02179070220813304,vins-fusion-stereo-imu,MH_03_medium
2389,2.0,588.676,0.4002046293531442,vins-fusion-stereo-imu,MH_03_medium
2390,2.0,566.176,0.3942221421621169,vins-fusion-stereo-imu,MH_03_medium
2391,2.0,555.336,1.2761278708001005,vins-fusion-stereo-imu,MH_03_medium
2392,2.0,545.613,1.2757733306586745,vins-fusion-stereo-imu,MH_03_medium
2393,2.0,526.09,1.258702437731789,vins-fusion-stereo-imu,MH_03_medium
2400,20.0,1065.39,-2.2519965468832344,vins-fusion-stereo-imu,MH_04_difficult
2401,20.0,927.305,-2.2046329517000185,vins-fusion-stereo-imu,MH_04_difficult
2402,20.0,829.34,-1.9925081677323644,vins-fusion-stereo-imu,MH_04_difficult
2403,20.0,780.555,-1.663698763560538,vins-fusion-stereo-imu,MH_04_difficult
2404,20.0,783.246,-1.4611946470713086,vins-fusion-stereo-imu,MH_04_difficult
2405,20.0,676.215,-0.07033770394030851,vins-fusion-stereo-imu,MH_04_difficult
2430,20.0,1108.7,-2.461857533339311,vins-fusion-stereo-imu,MH_05_difficult
2431,20.0,956.684,-1.7311254356912047,vins-fusion-stereo-imu,MH_05_difficult
2432,20.0,851.477,-1.936068735024456,vins-fusion-stereo-imu,MH_05_difficult
2433,20.0,811.504,-1.4755540819231066,vins-fusion-stereo-imu,MH_05_difficult
2434,20.0,838.516,-1.5721421276904035,vins-fusion-stereo-imu,MH_05_difficult
2435,20.0,698.012,-0.16109758714238348,vins-fusion-stereo-imu,MH_05_difficult
2436,10.0,896.004,-2.6141869767240693,vins-fusion-stereo-imu,MH_05_difficult
2437,10.0,787.973,-1.8255810241035657,vins-fusion-stereo-imu,MH_05_difficult
2438,10.0,725.016,-1.6653471068736172,vins-fusion-stereo-imu,MH_05_difficult
2439,10.0,688.02,-1.4697324933954858,vins-fusion-stereo-imu,MH_05_difficult
2440,10.0,666.898,-1.360622715743435,vins-fusion-stereo-imu,MH_05_difficult
2441,10.0,599.801,0.5250361739151043,vins-fusion-stereo-imu,MH_05_difficult
2442,5.0,728.016,-2.493134405126627,vins-fusion-stereo-imu,MH_05_difficult
2443,5.0,666.473,-1.478212301081228,vins-fusion-stereo-imu,MH_05_difficult
2444,5.0,622.336,-1.5038939136103397,vins-fusion-stereo-imu,MH_05_difficult
2445,5.0,599.902,-0.9965278334409601,vins-fusion-stereo-imu,MH_05_difficult
2446,5.0,584.508,-0.9098788321087996,vins-fusion-stereo-imu,MH_05_difficult
2447,5.0,550.324,-0.060147110842948694,vins-fusion-stereo-imu,MH_05_difficult
2448,2.0,599.25,-1.0143170971727158,vins-fusion-stereo-imu,MH_05_difficult
2449,2.0,569.707,-1.1531592916819082,vins-fusion-stereo-imu,MH_05_difficult
2450,2.0,552.305,-1.0301371511822797,vins-fusion-stereo-imu,MH_05_difficult
2451,2.0,542.406,-0.9487209526950301,vins-fusion-stereo-imu,MH_05_difficult
2452,2.0,535.492,-0.7438427588784992,vins-fusion-stereo-imu,MH_05_difficult
2453,2.0,520.523,1.3706704408536283,vins-fusion-stereo-imu,MH_05_difficult
531,20.0,1607.98,-3.1521521928252927,orb-slam3-ros-stereo-inertial,MH_01_easy
541,20.0,920.125,-3.239382149701425,orb-slam3-ros-stereo-inertial,MH_01_easy
542,20.0,907.242,-3.114263589101956,orb-slam3-ros-stereo-inertial,MH_01_easy
543,20.0,936.309,-3.1117022038796804,orb-slam3-ros-stereo-inertial,MH_01_easy
552,10.0,883.66,-3.3622728662172383,orb-slam3-ros-stereo-inertial,MH_01_easy
553,10.0,870.262,-3.250232342031347,orb-slam3-ros-stereo-inertial,MH_01_easy
554,10.0,876.5,-3.2111780290683263,orb-slam3-ros-stereo-inertial,MH_01_easy
555,10.0,885.367,-3.1017730205166814,orb-slam3-ros-stereo-inertial,MH_01_easy
564,5.0,830.176,-3.3193289570092017,orb-slam3-ros-stereo-inertial,MH_01_easy
565,5.0,811.445,-3.369463277204065,orb-slam3-ros-stereo-inertial,MH_01_easy
566,5.0,824.879,-3.2888691966887356,orb-slam3-ros-stereo-inertial,MH_01_easy
567,5.0,834.168,-2.9817583649886408,orb-slam3-ros-stereo-inertial,MH_01_easy
762,20.0,1009.61,-2.8702527100780038,orb-slam3-ros-stereo-inertial,MH_02_easy
763,20.0,903.152,-2.6210659494804696,orb-slam3-ros-stereo-inertial,MH_02_easy
766,10.0,848.676,-3.2181985542677194,orb-slam3-ros-stereo-inertial,MH_02_easy
767,10.0,850.707,-2.8214076068216403,orb-slam3-ros-stereo-inertial,MH_02_easy
834,20.0,946.895,-3.058893610112398,orb-slam3-ros-stereo-inertial,MH_03_medium
835,20.0,905.168,-2.5979687466328656,orb-slam3-ros-stereo-inertial,MH_03_medium
838,10.0,876.008,-3.0986624116401082,orb-slam3-ros-stereo-inertial,MH_03_medium
839,10.0,878.199,-2.816901803518219,orb-slam3-ros-stereo-inertial,MH_03_medium
890,20.0,885.734,-2.9866278449297092,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,20.0,823.148,-2.898805219776985,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,20.0,898.371,-2.851292593221935,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,20.0,862.367,-2.3171293497850276,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,10.0,832.172,-2.797381539850508,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,10.0,822.406,-2.287666924286838,orb-slam3-ros-stereo-inertial,MH_05_difficult
1044,20.0,580.789,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1046,10.0,546.48,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1048,5.0,580.355,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1054,2.0,580.457,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1055,1.0,669.133,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1056,1.0,669.203,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1057,1.0,690.074,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1058,1.0,689.641,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1059,1.0,664.035,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1060,1.0,580.195,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1064,20.0,580.277,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1068,10.0,580.027,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1074,5.0,579.871,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1080,2.0,580.777,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1086,1.0,579.805,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1090,20.0,516.074,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1094,10.0,511.461,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1100,5.0,579.711,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1101,2.0,756.266,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1106,2.0,576.578,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1108,1.0,669.672,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1111,1.0,648.41,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1112,1.0,580.34,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1116,20.0,511.371,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1117,10.0,592.863,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1118,10.0,590.434,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1119,10.0,588.848,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1120,10.0,587.957,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1121,5.0,596.156,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1122,5.0,592.863,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1123,5.0,590.449,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1124,5.0,589.594,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1125,5.0,588.828,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1126,5.0,587.828,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1127,2.0,595.707,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1128,2.0,592.785,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1129,2.0,590.266,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1130,2.0,589.562,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1131,2.0,588.727,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1132,2.0,587.691,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1133,1.0,595.309,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1134,1.0,592.523,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1135,1.0,590.352,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1136,1.0,589.539,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1137,1.0,588.66,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1138,1.0,587.781,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1142,20.0,581.223,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1146,10.0,579.438,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1152,5.0,579.645,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1153,2.0,713.648,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1154,2.0,717.359,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1158,2.0,511.359,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1159,1.0,655.102,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1161,1.0,643.707,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1162,1.0,642.836,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1163,1.0,637.156,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1164,1.0,578.336,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
2334,1.0,590.527,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2335,1.0,565.34,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2336,1.0,550.016,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2337,1.0,540.008,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2364,1.0,575.609,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2365,1.0,552.816,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2366,1.0,539.672,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2367,1.0,534.031,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2368,1.0,527.84,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2369,1.0,516.078,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2394,1.0,565.922,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2395,1.0,547.031,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2396,1.0,534.055,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2397,1.0,528.086,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2398,1.0,523.223,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2399,1.0,512.793,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2406,10.0,854.234,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2407,10.0,726.941,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2408,10.0,628.277,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2409,10.0,589.445,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2410,10.0,557.523,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2411,10.0,515.344,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2412,5.0,679.008,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2413,5.0,614.832,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2414,5.0,565.293,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2415,5.0,545.543,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2416,5.0,529.441,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2417,5.0,508.125,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2418,2.0,573.68,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2419,2.0,547.371,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2420,2.0,527.059,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2421,2.0,519.078,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2422,2.0,512.598,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2423,2.0,503.855,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2424,1.0,537.988,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2425,1.0,524.934,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2426,1.0,514.98,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2427,1.0,510.27,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2428,1.0,506.871,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2429,1.0,502.52,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2454,1.0,551.094,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2455,1.0,538.699,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2456,1.0,524.938,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2457,1.0,520.41,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2458,1.0,516.551,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2459,1.0,509.82,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
894,10.0,595.898,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
895,10.0,589.68,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-general+image_frequency_y-Memory-max_z-ATE-rmse_Eetend.csv <==
Config ID,X Axis(general+image_frequency),Y Axis(Memory-max),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,20.0,1005.66,0.0479465,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,10.0,898.844,0.0544989,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,5.0,857.059,0.0666337,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,2.0,799.238,0.05657848,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,2.0,782.809,0.08454888,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,2.0,798.617,0.07343126,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,2.0,796.043,0.07462518,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,2.0,778.0,0.09228071999999998,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,20.0,860.02,0.0507135,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,20.0,870.785,0.0555652,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,20.0,910.84,0.154941,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,10.0,841.805,0.0442305,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,10.0,841.844,0.0668778,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,10.0,859.309,0.129479,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,5.0,796.988,0.0465106,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,5.0,789.215,0.0458244,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,5.0,802.637,0.0745904,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,5.0,802.512,0.0717548,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,5.0,814.879,0.10433,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,2.0,767.953,0.08670032,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,2.0,769.195,0.12630176,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,2.0,763.16,0.12755968,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,2.0,758.684,0.1945952,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,2.0,741.281,0.13732,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,699.285,0.08007136000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,1.0,697.863,0.10250656000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,1.0,695.828,0.13135152000000003,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,1.0,695.996,0.2037696,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,1.0,683.633,0.23125600000000002,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,20.0,912.211,0.07811594,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,20.0,907.496,0.07794556,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,20.0,891.781,0.10012534,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,10.0,867.051,0.0472057,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,10.0,873.383,0.0789649,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,10.0,847.84,0.10043838000000001,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,5.0,839.992,0.048369,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,5.0,810.582,0.0413728,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,5.0,817.367,0.0487994,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,5.0,825.395,0.0661003,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,5.0,823.789,0.0725478,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,2.0,767.246,0.0474385,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,2.0,766.273,0.0449915,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,2.0,761.07,0.058647,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,2.0,746.52,0.07519619999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,704.91,0.0436239,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,1.0,700.34,0.056593,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,1.0,692.895,0.0666396,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,20.0,993.438,0.0489786,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,20.0,855.32,0.0542227,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,20.0,828.828,0.0998181,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,20.0,1096.7,0.11814448,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,20.0,883.547,0.11344272,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,20.0,950.559,9.949968,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,10.0,822.312,0.10698672000000001,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,10.0,824.922,0.1299756,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,10.0,822.27,9.298638,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,5.0,814.262,0.0605303,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,5.0,786.719,0.0830398,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,5.0,793.559,0.0781026,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,5.0,786.086,0.0994064,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,5.0,797.793,5.3192,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,2.0,769.328,0.204167,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,2.0,775.215,0.064092,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,2.0,762.172,0.0713008,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,1.0,680.094,0.11784072,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,20.0,1528.75,0.0430288,vins-fusion-stereo-imu,MH_01_easy
2311,20.0,1307.53,0.0432897,vins-fusion-stereo-imu,MH_01_easy
2312,20.0,1143.22,0.0432222,vins-fusion-stereo-imu,MH_01_easy
2313,20.0,1040.63,0.0536328,vins-fusion-stereo-imu,MH_01_easy
2314,20.0,1129.71,0.13494,vins-fusion-stereo-imu,MH_01_easy
2315,20.0,878.531,0.255683,vins-fusion-stereo-imu,MH_01_easy
2316,10.0,1201.36,0.0306368,vins-fusion-stereo-imu,MH_01_easy
2317,10.0,1018.27,0.0469938,vins-fusion-stereo-imu,MH_01_easy
2318,10.0,903.684,0.0452963,vins-fusion-stereo-imu,MH_01_easy
2319,10.0,840.043,0.198277,vins-fusion-stereo-imu,MH_01_easy
2320,10.0,817.66,0.107617,vins-fusion-stereo-imu,MH_01_easy
2321,10.0,689.293,0.303313,vins-fusion-stereo-imu,MH_01_easy
2322,5.0,901.332,0.0328583,vins-fusion-stereo-imu,MH_01_easy
2323,5.0,790.289,0.0592843,vins-fusion-stereo-imu,MH_01_easy
2324,5.0,738.004,0.0828256,vins-fusion-stereo-imu,MH_01_easy
2325,5.0,686.656,0.142042,vins-fusion-stereo-imu,MH_01_easy
2326,5.0,660.805,0.0973168,vins-fusion-stereo-imu,MH_01_easy
2327,5.0,594.598,3.81756,vins-fusion-stereo-imu,MH_01_easy
2328,2.0,667.074,1.2457284,vins-fusion-stereo-imu,MH_01_easy
2329,2.0,626.719,1.4609,vins-fusion-stereo-imu,MH_01_easy
2330,2.0,597.051,5.420324,vins-fusion-stereo-imu,MH_01_easy
2331,2.0,579.883,5.3809,vins-fusion-stereo-imu,MH_01_easy
2332,2.0,569.441,5.74021,vins-fusion-stereo-imu,MH_01_easy
2333,2.0,538.281,5.706189999999999,vins-fusion-stereo-imu,MH_01_easy
2338,1.0,534.738,6.685848,vins-fusion-stereo-imu,MH_01_easy
2339,1.0,520.004,6.446898,vins-fusion-stereo-imu,MH_01_easy
2340,20.0,1358.21,0.0188508,vins-fusion-stereo-imu,MH_02_easy
2341,20.0,1174.82,0.034781,vins-fusion-stereo-imu,MH_02_easy
2342,20.0,1029.84,0.0856717,vins-fusion-stereo-imu,MH_02_easy
2343,20.0,957.891,0.162525,vins-fusion-stereo-imu,MH_02_easy
2344,20.0,1014.85,0.116647,vins-fusion-stereo-imu,MH_02_easy
2345,20.0,805.418,0.222815,vins-fusion-stereo-imu,MH_02_easy
2346,10.0,1102.27,0.0301034,vins-fusion-stereo-imu,MH_02_easy
2347,10.0,947.438,0.0505942,vins-fusion-stereo-imu,MH_02_easy
2348,10.0,843.594,0.0474517,vins-fusion-stereo-imu,MH_02_easy
2349,10.0,791.414,0.169003,vins-fusion-stereo-imu,MH_02_easy
2350,10.0,764.426,0.292956,vins-fusion-stereo-imu,MH_02_easy
2351,10.0,653.199,4.53207,vins-fusion-stereo-imu,MH_02_easy
2352,5.0,838.992,0.0505735,vins-fusion-stereo-imu,MH_02_easy
2353,5.0,758.934,0.0688035,vins-fusion-stereo-imu,MH_02_easy
2354,5.0,694.812,0.163849,vins-fusion-stereo-imu,MH_02_easy
2355,5.0,654.863,0.144955,vins-fusion-stereo-imu,MH_02_easy
2356,5.0,632.754,0.314301,vins-fusion-stereo-imu,MH_02_easy
2357,5.0,575.66,4.25223,vins-fusion-stereo-imu,MH_02_easy
2358,2.0,643.75,5.727708,vins-fusion-stereo-imu,MH_02_easy
2359,2.0,602.867,5.897387999999999,vins-fusion-stereo-imu,MH_02_easy
2360,2.0,578.145,5.963481999999999,vins-fusion-stereo-imu,MH_02_easy
2361,2.0,565.949,6.043295999999999,vins-fusion-stereo-imu,MH_02_easy
2362,2.0,555.473,5.853077999999999,vins-fusion-stereo-imu,MH_02_easy
2363,2.0,530.738,5.68085,vins-fusion-stereo-imu,MH_02_easy
2370,20.0,1326.26,0.0509171,vins-fusion-stereo-imu,MH_03_medium
2371,20.0,1163.35,0.050227,vins-fusion-stereo-imu,MH_03_medium
2372,20.0,1022.1,0.0591987,vins-fusion-stereo-imu,MH_03_medium
2373,20.0,934.684,0.07724,vins-fusion-stereo-imu,MH_03_medium
2374,20.0,922.699,0.23063,vins-fusion-stereo-imu,MH_03_medium
2375,20.0,762.234,0.571479,vins-fusion-stereo-imu,MH_03_medium
2376,10.0,1022.98,0.0384593,vins-fusion-stereo-imu,MH_03_medium
2377,10.0,887.281,0.0450427,vins-fusion-stereo-imu,MH_03_medium
2378,10.0,803.633,0.0593961,vins-fusion-stereo-imu,MH_03_medium
2379,10.0,744.992,0.105141,vins-fusion-stereo-imu,MH_03_medium
2380,10.0,720.078,0.173751,vins-fusion-stereo-imu,MH_03_medium
2381,10.0,631.117,0.975161,vins-fusion-stereo-imu,MH_03_medium
2382,5.0,787.09,0.1330872,vins-fusion-stereo-imu,MH_03_medium
2383,5.0,716.367,0.17047559999999998,vins-fusion-stereo-imu,MH_03_medium
2384,5.0,664.051,0.1268448,vins-fusion-stereo-imu,MH_03_medium
2385,5.0,631.48,0.194971,vins-fusion-stereo-imu,MH_03_medium
2386,5.0,613.473,0.226948,vins-fusion-stereo-imu,MH_03_medium
2387,5.0,565.438,3.50153,vins-fusion-stereo-imu,MH_03_medium
2388,2.0,622.977,1.565512,vins-fusion-stereo-imu,MH_03_medium
2389,2.0,588.676,2.387408,vins-fusion-stereo-imu,MH_03_medium
2390,2.0,566.176,2.373168,vins-fusion-stereo-imu,MH_03_medium
2391,2.0,555.336,5.015835999999999,vins-fusion-stereo-imu,MH_03_medium
2392,2.0,545.613,5.0140579999999995,vins-fusion-stereo-imu,MH_03_medium
2393,2.0,526.09,4.929189999999999,vins-fusion-stereo-imu,MH_03_medium
2400,20.0,1065.39,0.105189,vins-fusion-stereo-imu,MH_04_difficult
2401,20.0,927.305,0.110291,vins-fusion-stereo-imu,MH_04_difficult
2402,20.0,829.34,0.136353,vins-fusion-stereo-imu,MH_04_difficult
2403,20.0,780.555,0.189437,vins-fusion-stereo-imu,MH_04_difficult
2404,20.0,783.246,0.231959,vins-fusion-stereo-imu,MH_04_difficult
2405,20.0,676.215,0.932079,vins-fusion-stereo-imu,MH_04_difficult
2430,20.0,1108.7,0.0852764,vins-fusion-stereo-imu,MH_05_difficult
2431,20.0,956.684,0.177085,vins-fusion-stereo-imu,MH_05_difficult
2432,20.0,851.477,0.14427,vins-fusion-stereo-imu,MH_05_difficult
2433,20.0,811.504,0.228652,vins-fusion-stereo-imu,MH_05_difficult
2434,20.0,838.516,0.2076,vins-fusion-stereo-imu,MH_05_difficult
2435,20.0,698.012,0.851209,vins-fusion-stereo-imu,MH_05_difficult
2436,10.0,896.004,0.0732273,vins-fusion-stereo-imu,MH_05_difficult
2437,10.0,787.973,0.161124,vins-fusion-stereo-imu,MH_05_difficult
2438,10.0,725.016,0.189125,vins-fusion-stereo-imu,MH_05_difficult
2439,10.0,688.02,0.229987,vins-fusion-stereo-imu,MH_05_difficult
2440,10.0,666.898,0.256501,vins-fusion-stereo-imu,MH_05_difficult
2441,10.0,599.801,1.69052,vins-fusion-stereo-imu,MH_05_difficult
2442,5.0,728.016,0.0991806,vins-fusion-stereo-imu,MH_05_difficult
2443,5.0,666.473,0.273654,vins-fusion-stereo-imu,MH_05_difficult
2444,5.0,622.336,0.2667156,vins-fusion-stereo-imu,MH_05_difficult
2445,5.0,599.902,0.4429908,vins-fusion-stereo-imu,MH_05_difficult
2446,5.0,584.508,0.4830876,vins-fusion-stereo-imu,MH_05_difficult
2447,5.0,550.324,1.1299511999999998,vins-fusion-stereo-imu,MH_05_difficult
2448,2.0,599.25,0.65277,vins-fusion-stereo-imu,MH_05_difficult
2449,2.0,569.707,0.5681484,vins-fusion-stereo-imu,MH_05_difficult
2450,2.0,552.305,0.5711328,vins-fusion-stereo-imu,MH_05_difficult
2451,2.0,542.406,0.6195776000000001,vins-fusion-stereo-imu,MH_05_difficult
2452,2.0,535.492,0.7604544,vins-fusion-stereo-imu,MH_05_difficult
2453,2.0,520.523,6.300784,vins-fusion-stereo-imu,MH_05_difficult
531,20.0,1607.98,0.04276,orb-slam3-ros-stereo-inertial,MH_01_easy
541,20.0,920.125,0.0391881,orb-slam3-ros-stereo-inertial,MH_01_easy
542,20.0,907.242,0.0444112,orb-slam3-ros-stereo-inertial,MH_01_easy
543,20.0,936.309,0.0445251,orb-slam3-ros-stereo-inertial,MH_01_easy
552,10.0,883.66,0.0346564,orb-slam3-ros-stereo-inertial,MH_01_easy
553,10.0,870.262,0.0387652,orb-slam3-ros-stereo-inertial,MH_01_easy
554,10.0,876.5,0.0403091,orb-slam3-ros-stereo-inertial,MH_01_easy
555,10.0,885.367,0.0449694,orb-slam3-ros-stereo-inertial,MH_01_easy
564,5.0,830.176,0.0361771,orb-slam3-ros-stereo-inertial,MH_01_easy
565,5.0,811.445,0.0344081,orb-slam3-ros-stereo-inertial,MH_01_easy
566,5.0,824.879,0.037296,orb-slam3-ros-stereo-inertial,MH_01_easy
567,5.0,834.168,0.0507036,orb-slam3-ros-stereo-inertial,MH_01_easy
762,20.0,1009.61,0.06802152,orb-slam3-ros-stereo-inertial,MH_02_easy
763,20.0,903.152,0.0727253,orb-slam3-ros-stereo-inertial,MH_02_easy
766,10.0,848.676,0.0400271,orb-slam3-ros-stereo-inertial,MH_02_easy
767,10.0,850.707,0.0595221,orb-slam3-ros-stereo-inertial,MH_02_easy
834,20.0,946.895,0.06571543999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
835,20.0,905.168,0.10419443999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
838,10.0,876.008,0.0451095,orb-slam3-ros-stereo-inertial,MH_03_medium
839,10.0,878.199,0.08370725999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
890,20.0,885.734,0.0504573,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,20.0,823.148,0.055089,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,20.0,898.371,0.09243136,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,20.0,862.367,0.15768976,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,10.0,832.172,0.0975512,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,10.0,822.406,0.12180359999999998,orb-slam3-ros-stereo-inertial,MH_05_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-general+image_frequency_y-dataset_resolution+image0_resolution_z-ATE-rmse.csv <==
Config ID,X Axis(general+image_frequency),Y Axis(dataset_resolution+image0_resolution),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,20.0,0.4,-3.0376694730175164,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,10.0,0.4,-2.9095747610028666,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,5.0,0.4,-2.7085448234076566,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,2.0,1.0,-3.2085988147072615,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,2.0,0.8,-3.058212115227049,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,2.0,0.6,-2.947877785087811,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,2.0,0.5,-2.931749531833191,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,2.0,0.4,-2.719392279987533,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,20.0,0.8,-2.981563131639798,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,20.0,0.6,-2.890198172962901,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,20.0,0.4,-1.8647108796879395,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,10.0,0.8,-3.118340682621371,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,10.0,0.6,-2.704888205483577,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,10.0,0.4,-2.0442365731544117,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,5.0,1.0,-3.068075035377826,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,5.0,0.8,-3.0829385786317753,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,5.0,0.6,-2.5957434663802954,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,5.0,0.5,-2.634500527625338,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,5.0,0.4,-2.260196326502259,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,2.0,1.0,-2.915301333560068,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,2.0,0.8,-2.5390849438933016,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,2.0,0.6,-2.529174574712555,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,2.0,0.5,-2.106837404761679,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,2.0,0.4,-2.4554449396383813,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.0,-2.994840671149572,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,1.0,0.8,-2.7478321116973223,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,1.0,0.6,-2.4998818200277646,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,1.0,0.5,-2.0607689644144513,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,1.0,0.4,-1.9342335862259823,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,20.0,0.8,-2.886033382271593,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,20.0,0.6,-2.888216881311304,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,20.0,0.4,-2.6378047144652865,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,10.0,0.8,-3.053240630969992,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,10.0,0.6,-2.8752240656659747,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,10.0,0.4,-2.6346831104762978,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,5.0,1.0,-3.0288961663324248,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,5.0,0.8,-3.1851316189040397,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,5.0,0.6,-3.020037261280588,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,5.0,0.5,-2.7165819935568836,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,5.0,0.4,-2.623509624026261,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,2.0,0.8,-3.0483211436795696,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,2.0,0.6,-3.1012816959424594,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,2.0,0.5,-2.836218856086045,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,2.0,0.4,-2.7699761380119714,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.0,-3.1321501136771603,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,1.0,0.6,-2.8718699763330333,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,1.0,0.5,-2.8907778403364794,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,20.0,0.8,-3.0163718109617608,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,20.0,0.6,-2.9146556390286205,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,20.0,0.4,-2.304405749383499,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,20.0,0.8,-2.6058506259572236,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,20.0,0.6,-2.646460868298505,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,20.0,0.4,1.8275657058391923,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,10.0,0.8,-2.705054193618049,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,10.0,0.6,-2.222730095244607,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,10.0,0.4,1.6420812729191034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,5.0,1.0,-2.804611212870767,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,5.0,0.8,-2.488435268045301,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,5.0,0.6,-2.5497319320376093,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,5.0,0.5,-2.3085387810744114,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,5.0,0.4,1.6713229161061083,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,2.0,0.6,-1.5888169925796363,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,2.0,0.5,-2.7474357278365034,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,2.0,0.4,-2.6408477314284795,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,1.0,0.8,-2.320742953660749,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,20.0,1.0,-3.1458856200408274,vins-fusion-stereo-imu,MH_01_easy
2311,20.0,0.8,-3.1398405475591904,vins-fusion-stereo-imu,MH_01_easy
2312,20.0,0.6,-3.1414010268388597,vins-fusion-stereo-imu,MH_01_easy
2313,20.0,0.5,-2.925594457765988,vins-fusion-stereo-imu,MH_01_easy
2314,20.0,0.4,-2.0029250437828576,vins-fusion-stereo-imu,MH_01_easy
2315,20.0,0.2,-1.3638168830562922,vins-fusion-stereo-imu,MH_01_easy
2316,10.0,1.0,-3.4855533782061388,vins-fusion-stereo-imu,MH_01_easy
2317,10.0,0.8,-3.0577396008672304,vins-fusion-stereo-imu,MH_01_easy
2318,10.0,0.6,-3.094529927533148,vins-fusion-stereo-imu,MH_01_easy
2319,10.0,0.5,-1.618090236063249,vins-fusion-stereo-imu,MH_01_easy
2320,10.0,0.4,-2.229176651168908,vins-fusion-stereo-imu,MH_01_easy
2321,10.0,0.2,-1.1929900033531937,vins-fusion-stereo-imu,MH_01_easy
2322,5.0,1.0,-3.4155509023430684,vins-fusion-stereo-imu,MH_01_easy
2323,5.0,0.8,-2.825410763512984,vins-fusion-stereo-imu,MH_01_easy
2324,5.0,0.6,-2.4910180866328604,vins-fusion-stereo-imu,MH_01_easy
2325,5.0,0.5,-1.951632490465687,vins-fusion-stereo-imu,MH_01_easy
2326,5.0,0.4,-2.3297836428240193,vins-fusion-stereo-imu,MH_01_easy
2327,5.0,0.2,1.339611475079476,vins-fusion-stereo-imu,MH_01_easy
2328,2.0,1.0,-0.11675181754459572,vins-fusion-stereo-imu,MH_01_easy
2329,2.0,0.8,0.04258044753511848,vins-fusion-stereo-imu,MH_01_easy
2330,2.0,0.6,1.3536833556414587,vins-fusion-stereo-imu,MH_01_easy
2331,2.0,0.5,1.3463834098070497,vins-fusion-stereo-imu,MH_01_easy
2332,2.0,0.4,1.4110235584068878,vins-fusion-stereo-imu,MH_01_easy
2333,2.0,0.2,1.4050793138982294,vins-fusion-stereo-imu,MH_01_easy
2338,1.0,0.4,1.3122063887661715,vins-fusion-stereo-imu,MH_01_easy
2339,1.0,0.2,1.2758124199889675,vins-fusion-stereo-imu,MH_01_easy
2340,20.0,1.0,-3.97119992567038,vins-fusion-stereo-imu,MH_02_easy
2341,20.0,0.8,-3.358684018312924,vins-fusion-stereo-imu,MH_02_easy
2342,20.0,0.6,-2.457232729617213,vins-fusion-stereo-imu,MH_02_easy
2343,20.0,0.5,-1.8169234428916046,vins-fusion-stereo-imu,MH_02_easy
2344,20.0,0.4,-2.148602998805119,vins-fusion-stereo-imu,MH_02_easy
2345,20.0,0.2,-1.5014134482401145,vins-fusion-stereo-imu,MH_02_easy
2346,10.0,1.0,-3.503117156795816,vins-fusion-stereo-imu,MH_02_easy
2347,10.0,0.8,-2.983918333764537,vins-fusion-stereo-imu,MH_02_easy
2348,10.0,0.6,-3.0480429273814664,vins-fusion-stereo-imu,MH_02_easy
2349,10.0,0.5,-1.7778388127373295,vins-fusion-stereo-imu,MH_02_easy
2350,10.0,0.4,-1.2277328518902748,vins-fusion-stereo-imu,MH_02_easy
2351,10.0,0.2,1.5111787887658052,vins-fusion-stereo-imu,MH_02_easy
2352,5.0,1.0,-2.984327555290555,vins-fusion-stereo-imu,MH_02_easy
2353,5.0,0.8,-2.6765006632437567,vins-fusion-stereo-imu,MH_02_easy
2354,5.0,0.6,-1.8088100069990565,vins-fusion-stereo-imu,MH_02_easy
2355,5.0,0.5,-1.9313319295560707,vins-fusion-stereo-imu,MH_02_easy
2356,5.0,0.4,-1.1574041535101163,vins-fusion-stereo-imu,MH_02_easy
2357,5.0,0.2,1.4474435512086814,vins-fusion-stereo-imu,MH_02_easy
2358,2.0,1.0,1.4088432140840954,vins-fusion-stereo-imu,MH_02_easy
2359,2.0,0.8,1.4380373044002241,vins-fusion-stereo-imu,MH_02_easy
2360,2.0,0.6,1.4491823020491181,vins-fusion-stereo-imu,MH_02_easy
2361,2.0,0.5,1.4624773218521778,vins-fusion-stereo-imu,MH_02_easy
2362,2.0,0.4,1.430495440098305,vins-fusion-stereo-imu,MH_02_easy
2363,2.0,0.2,1.400628632803043,vins-fusion-stereo-imu,MH_02_easy
2370,20.0,1.0,-2.9775564589964594,vins-fusion-stereo-imu,MH_03_medium
2371,20.0,0.8,-2.991202548267595,vins-fusion-stereo-imu,MH_03_medium
2372,20.0,0.6,-2.826855696792749,vins-fusion-stereo-imu,MH_03_medium
2373,20.0,0.5,-2.5608378214218233,vins-fusion-stereo-imu,MH_03_medium
2374,20.0,0.4,-1.4669405842055558,vins-fusion-stereo-imu,MH_03_medium
2375,20.0,0.2,-0.5595275418292249,vins-fusion-stereo-imu,MH_03_medium
2376,10.0,1.0,-3.2581547397151676,vins-fusion-stereo-imu,MH_03_medium
2377,10.0,0.8,-3.1001443502334025,vins-fusion-stereo-imu,MH_03_medium
2378,10.0,0.6,-2.823526711334681,vins-fusion-stereo-imu,MH_03_medium
2379,10.0,0.5,-2.252452972508046,vins-fusion-stereo-imu,MH_03_medium
2380,10.0,0.4,-1.7501320391581143,vins-fusion-stereo-imu,MH_03_medium
2381,10.0,0.2,-0.025152693411323108,vins-fusion-stereo-imu,MH_03_medium
2382,5.0,1.0,-2.199072283294008,vins-fusion-stereo-imu,MH_03_medium
2383,5.0,0.8,-1.9514846577979181,vins-fusion-stereo-imu,MH_03_medium
2384,5.0,0.6,-2.2471125438702213,vins-fusion-stereo-imu,MH_03_medium
2385,5.0,0.5,-1.6349044494267189,vins-fusion-stereo-imu,MH_03_medium
2386,5.0,0.4,-1.4830343626322624,vins-fusion-stereo-imu,MH_03_medium
2387,5.0,0.2,1.253200015833408,vins-fusion-stereo-imu,MH_03_medium
2388,2.0,1.0,-0.02179070220813304,vins-fusion-stereo-imu,MH_03_medium
2389,2.0,0.8,0.4002046293531442,vins-fusion-stereo-imu,MH_03_medium
2390,2.0,0.6,0.3942221421621169,vins-fusion-stereo-imu,MH_03_medium
2391,2.0,0.5,1.2761278708001005,vins-fusion-stereo-imu,MH_03_medium
2392,2.0,0.4,1.2757733306586745,vins-fusion-stereo-imu,MH_03_medium
2393,2.0,0.2,1.258702437731789,vins-fusion-stereo-imu,MH_03_medium
2400,20.0,1.0,-2.2519965468832344,vins-fusion-stereo-imu,MH_04_difficult
2401,20.0,0.8,-2.2046329517000185,vins-fusion-stereo-imu,MH_04_difficult
2402,20.0,0.6,-1.9925081677323644,vins-fusion-stereo-imu,MH_04_difficult
2403,20.0,0.5,-1.663698763560538,vins-fusion-stereo-imu,MH_04_difficult
2404,20.0,0.4,-1.4611946470713086,vins-fusion-stereo-imu,MH_04_difficult
2405,20.0,0.2,-0.07033770394030851,vins-fusion-stereo-imu,MH_04_difficult
2430,20.0,1.0,-2.461857533339311,vins-fusion-stereo-imu,MH_05_difficult
2431,20.0,0.8,-1.7311254356912047,vins-fusion-stereo-imu,MH_05_difficult
2432,20.0,0.6,-1.936068735024456,vins-fusion-stereo-imu,MH_05_difficult
2433,20.0,0.5,-1.4755540819231066,vins-fusion-stereo-imu,MH_05_difficult
2434,20.0,0.4,-1.5721421276904035,vins-fusion-stereo-imu,MH_05_difficult
2435,20.0,0.2,-0.16109758714238348,vins-fusion-stereo-imu,MH_05_difficult
2436,10.0,1.0,-2.6141869767240693,vins-fusion-stereo-imu,MH_05_difficult
2437,10.0,0.8,-1.8255810241035657,vins-fusion-stereo-imu,MH_05_difficult
2438,10.0,0.6,-1.6653471068736172,vins-fusion-stereo-imu,MH_05_difficult
2439,10.0,0.5,-1.4697324933954858,vins-fusion-stereo-imu,MH_05_difficult
2440,10.0,0.4,-1.360622715743435,vins-fusion-stereo-imu,MH_05_difficult
2441,10.0,0.2,0.5250361739151043,vins-fusion-stereo-imu,MH_05_difficult
2442,5.0,1.0,-2.493134405126627,vins-fusion-stereo-imu,MH_05_difficult
2443,5.0,0.8,-1.478212301081228,vins-fusion-stereo-imu,MH_05_difficult
2444,5.0,0.6,-1.5038939136103397,vins-fusion-stereo-imu,MH_05_difficult
2445,5.0,0.5,-0.9965278334409601,vins-fusion-stereo-imu,MH_05_difficult
2446,5.0,0.4,-0.9098788321087996,vins-fusion-stereo-imu,MH_05_difficult
2447,5.0,0.2,-0.060147110842948694,vins-fusion-stereo-imu,MH_05_difficult
2448,2.0,1.0,-1.0143170971727158,vins-fusion-stereo-imu,MH_05_difficult
2449,2.0,0.8,-1.1531592916819082,vins-fusion-stereo-imu,MH_05_difficult
2450,2.0,0.6,-1.0301371511822797,vins-fusion-stereo-imu,MH_05_difficult
2451,2.0,0.5,-0.9487209526950301,vins-fusion-stereo-imu,MH_05_difficult
2452,2.0,0.4,-0.7438427588784992,vins-fusion-stereo-imu,MH_05_difficult
2453,2.0,0.2,1.3706704408536283,vins-fusion-stereo-imu,MH_05_difficult
531,20.0,1.0,-3.1521521928252927,orb-slam3-ros-stereo-inertial,MH_01_easy
541,20.0,0.8,-3.239382149701425,orb-slam3-ros-stereo-inertial,MH_01_easy
542,20.0,0.6,-3.114263589101956,orb-slam3-ros-stereo-inertial,MH_01_easy
543,20.0,0.5,-3.1117022038796804,orb-slam3-ros-stereo-inertial,MH_01_easy
552,10.0,1.0,-3.3622728662172383,orb-slam3-ros-stereo-inertial,MH_01_easy
553,10.0,0.8,-3.250232342031347,orb-slam3-ros-stereo-inertial,MH_01_easy
554,10.0,0.6,-3.2111780290683263,orb-slam3-ros-stereo-inertial,MH_01_easy
555,10.0,0.5,-3.1017730205166814,orb-slam3-ros-stereo-inertial,MH_01_easy
564,5.0,1.0,-3.3193289570092017,orb-slam3-ros-stereo-inertial,MH_01_easy
565,5.0,0.8,-3.369463277204065,orb-slam3-ros-stereo-inertial,MH_01_easy
566,5.0,0.6,-3.2888691966887356,orb-slam3-ros-stereo-inertial,MH_01_easy
567,5.0,0.5,-2.9817583649886408,orb-slam3-ros-stereo-inertial,MH_01_easy
762,20.0,1.0,-2.8702527100780038,orb-slam3-ros-stereo-inertial,MH_02_easy
763,20.0,0.5,-2.6210659494804696,orb-slam3-ros-stereo-inertial,MH_02_easy
766,10.0,1.0,-3.2181985542677194,orb-slam3-ros-stereo-inertial,MH_02_easy
767,10.0,0.5,-2.8214076068216403,orb-slam3-ros-stereo-inertial,MH_02_easy
834,20.0,1.0,-3.058893610112398,orb-slam3-ros-stereo-inertial,MH_03_medium
835,20.0,0.5,-2.5979687466328656,orb-slam3-ros-stereo-inertial,MH_03_medium
838,10.0,1.0,-3.0986624116401082,orb-slam3-ros-stereo-inertial,MH_03_medium
839,10.0,0.5,-2.816901803518219,orb-slam3-ros-stereo-inertial,MH_03_medium
890,20.0,1.0,-2.9866278449297092,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,20.0,0.5,-2.898805219776985,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,20.0,1.0,-2.851292593221935,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,20.0,0.5,-2.3171293497850276,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,10.0,1.0,-2.797381539850508,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,10.0,0.5,-2.287666924286838,orb-slam3-ros-stereo-inertial,MH_05_difficult
1044,20.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1046,10.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1048,5.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1054,2.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1055,1.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1056,1.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1057,1.0,0.6,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1058,1.0,0.5,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1059,1.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1060,1.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_01_easy
1064,20.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1068,10.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1074,5.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1080,2.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1086,1.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_02_easy
1090,20.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1094,10.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1100,5.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1101,2.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1106,2.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1108,1.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1111,1.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1112,1.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_03_medium
1116,20.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1117,10.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1118,10.0,0.6,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1119,10.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1120,10.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1121,5.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1122,5.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1123,5.0,0.6,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1124,5.0,0.5,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1125,5.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1126,5.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1127,2.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1128,2.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1129,2.0,0.6,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1130,2.0,0.5,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1131,2.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1132,2.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1133,1.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1134,1.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1135,1.0,0.6,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1136,1.0,0.5,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1137,1.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1138,1.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
1142,20.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1146,10.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1152,5.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1153,2.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1154,2.0,0.8,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1158,2.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1159,1.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1161,1.0,0.6,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1162,1.0,0.5,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1163,1.0,0.4,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
1164,1.0,0.2,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_05_difficult
2334,1.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2335,1.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2336,1.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2337,1.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_01_easy
2364,1.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2365,1.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2366,1.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2367,1.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2368,1.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2369,1.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_02_easy
2394,1.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2395,1.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2396,1.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2397,1.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2398,1.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2399,1.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_03_medium
2406,10.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2407,10.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2408,10.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2409,10.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2410,10.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2411,10.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2412,5.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2413,5.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2414,5.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2415,5.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2416,5.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2417,5.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2418,2.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2419,2.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2420,2.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2421,2.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2422,2.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2423,2.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2424,1.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2425,1.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2426,1.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2427,1.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2428,1.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2429,1.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_04_difficult
2454,1.0,1.0,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2455,1.0,0.8,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2456,1.0,0.6,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2457,1.0,0.5,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2458,1.0,0.4,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
2459,1.0,0.2,4.130150798833238,vins-fusion-stereo-imu,MH_05_difficult
894,10.0,1.0,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult
895,10.0,0.5,4.130150798833238,orb-slam3-ros-stereo-inertial,MH_04_difficult


==> imgs/e3/stereo_inertial/dynamic_diagram/RawData2_x-general+image_frequency_y-dataset_resolution+image0_resolution_z-ATE-rmse_Eetend.csv <==
Config ID,X Axis(general+image_frequency),Y Axis(dataset_resolution+image0_resolution),Z Axis(ATE-rmse),Algorithm Name,Dataset Name
1043,20.0,0.4,0.0479465,orb-slam3-ros-stereo-inertial,MH_01_easy
1045,10.0,0.4,0.0544989,orb-slam3-ros-stereo-inertial,MH_01_easy
1047,5.0,0.4,0.0666337,orb-slam3-ros-stereo-inertial,MH_01_easy
1049,2.0,1.0,0.05657848,orb-slam3-ros-stereo-inertial,MH_01_easy
1050,2.0,0.8,0.08454888,orb-slam3-ros-stereo-inertial,MH_01_easy
1051,2.0,0.6,0.07343126,orb-slam3-ros-stereo-inertial,MH_01_easy
1052,2.0,0.5,0.07462518,orb-slam3-ros-stereo-inertial,MH_01_easy
1053,2.0,0.4,0.09228071999999998,orb-slam3-ros-stereo-inertial,MH_01_easy
1061,20.0,0.8,0.0507135,orb-slam3-ros-stereo-inertial,MH_02_easy
1062,20.0,0.6,0.0555652,orb-slam3-ros-stereo-inertial,MH_02_easy
1063,20.0,0.4,0.154941,orb-slam3-ros-stereo-inertial,MH_02_easy
1065,10.0,0.8,0.0442305,orb-slam3-ros-stereo-inertial,MH_02_easy
1066,10.0,0.6,0.0668778,orb-slam3-ros-stereo-inertial,MH_02_easy
1067,10.0,0.4,0.129479,orb-slam3-ros-stereo-inertial,MH_02_easy
1069,5.0,1.0,0.0465106,orb-slam3-ros-stereo-inertial,MH_02_easy
1070,5.0,0.8,0.0458244,orb-slam3-ros-stereo-inertial,MH_02_easy
1071,5.0,0.6,0.0745904,orb-slam3-ros-stereo-inertial,MH_02_easy
1072,5.0,0.5,0.0717548,orb-slam3-ros-stereo-inertial,MH_02_easy
1073,5.0,0.4,0.10433,orb-slam3-ros-stereo-inertial,MH_02_easy
1075,2.0,1.0,0.08670032,orb-slam3-ros-stereo-inertial,MH_02_easy
1076,2.0,0.8,0.12630176,orb-slam3-ros-stereo-inertial,MH_02_easy
1077,2.0,0.6,0.12755968,orb-slam3-ros-stereo-inertial,MH_02_easy
1078,2.0,0.5,0.1945952,orb-slam3-ros-stereo-inertial,MH_02_easy
1079,2.0,0.4,0.13732,orb-slam3-ros-stereo-inertial,MH_02_easy
1081,1.0,1.0,0.08007136000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1082,1.0,0.8,0.10250656000000001,orb-slam3-ros-stereo-inertial,MH_02_easy
1083,1.0,0.6,0.13135152000000003,orb-slam3-ros-stereo-inertial,MH_02_easy
1084,1.0,0.5,0.2037696,orb-slam3-ros-stereo-inertial,MH_02_easy
1085,1.0,0.4,0.23125600000000002,orb-slam3-ros-stereo-inertial,MH_02_easy
1087,20.0,0.8,0.07811594,orb-slam3-ros-stereo-inertial,MH_03_medium
1088,20.0,0.6,0.07794556,orb-slam3-ros-stereo-inertial,MH_03_medium
1089,20.0,0.4,0.10012534,orb-slam3-ros-stereo-inertial,MH_03_medium
1091,10.0,0.8,0.0472057,orb-slam3-ros-stereo-inertial,MH_03_medium
1092,10.0,0.6,0.0789649,orb-slam3-ros-stereo-inertial,MH_03_medium
1093,10.0,0.4,0.10043838000000001,orb-slam3-ros-stereo-inertial,MH_03_medium
1095,5.0,1.0,0.048369,orb-slam3-ros-stereo-inertial,MH_03_medium
1096,5.0,0.8,0.0413728,orb-slam3-ros-stereo-inertial,MH_03_medium
1097,5.0,0.6,0.0487994,orb-slam3-ros-stereo-inertial,MH_03_medium
1098,5.0,0.5,0.0661003,orb-slam3-ros-stereo-inertial,MH_03_medium
1099,5.0,0.4,0.0725478,orb-slam3-ros-stereo-inertial,MH_03_medium
1102,2.0,0.8,0.0474385,orb-slam3-ros-stereo-inertial,MH_03_medium
1103,2.0,0.6,0.0449915,orb-slam3-ros-stereo-inertial,MH_03_medium
1104,2.0,0.5,0.058647,orb-slam3-ros-stereo-inertial,MH_03_medium
1105,2.0,0.4,0.07519619999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
1107,1.0,1.0,0.0436239,orb-slam3-ros-stereo-inertial,MH_03_medium
1109,1.0,0.6,0.056593,orb-slam3-ros-stereo-inertial,MH_03_medium
1110,1.0,0.5,0.0666396,orb-slam3-ros-stereo-inertial,MH_03_medium
1113,20.0,0.8,0.0489786,orb-slam3-ros-stereo-inertial,MH_04_difficult
1114,20.0,0.6,0.0542227,orb-slam3-ros-stereo-inertial,MH_04_difficult
1115,20.0,0.4,0.0998181,orb-slam3-ros-stereo-inertial,MH_04_difficult
1139,20.0,0.8,0.11814448,orb-slam3-ros-stereo-inertial,MH_05_difficult
1140,20.0,0.6,0.11344272,orb-slam3-ros-stereo-inertial,MH_05_difficult
1141,20.0,0.4,9.949968,orb-slam3-ros-stereo-inertial,MH_05_difficult
1143,10.0,0.8,0.10698672000000001,orb-slam3-ros-stereo-inertial,MH_05_difficult
1144,10.0,0.6,0.1299756,orb-slam3-ros-stereo-inertial,MH_05_difficult
1145,10.0,0.4,9.298638,orb-slam3-ros-stereo-inertial,MH_05_difficult
1147,5.0,1.0,0.0605303,orb-slam3-ros-stereo-inertial,MH_05_difficult
1148,5.0,0.8,0.0830398,orb-slam3-ros-stereo-inertial,MH_05_difficult
1149,5.0,0.6,0.0781026,orb-slam3-ros-stereo-inertial,MH_05_difficult
1150,5.0,0.5,0.0994064,orb-slam3-ros-stereo-inertial,MH_05_difficult
1151,5.0,0.4,5.3192,orb-slam3-ros-stereo-inertial,MH_05_difficult
1155,2.0,0.6,0.204167,orb-slam3-ros-stereo-inertial,MH_05_difficult
1156,2.0,0.5,0.064092,orb-slam3-ros-stereo-inertial,MH_05_difficult
1157,2.0,0.4,0.0713008,orb-slam3-ros-stereo-inertial,MH_05_difficult
1160,1.0,0.8,0.11784072,orb-slam3-ros-stereo-inertial,MH_05_difficult
2310,20.0,1.0,0.0430288,vins-fusion-stereo-imu,MH_01_easy
2311,20.0,0.8,0.0432897,vins-fusion-stereo-imu,MH_01_easy
2312,20.0,0.6,0.0432222,vins-fusion-stereo-imu,MH_01_easy
2313,20.0,0.5,0.0536328,vins-fusion-stereo-imu,MH_01_easy
2314,20.0,0.4,0.13494,vins-fusion-stereo-imu,MH_01_easy
2315,20.0,0.2,0.255683,vins-fusion-stereo-imu,MH_01_easy
2316,10.0,1.0,0.0306368,vins-fusion-stereo-imu,MH_01_easy
2317,10.0,0.8,0.0469938,vins-fusion-stereo-imu,MH_01_easy
2318,10.0,0.6,0.0452963,vins-fusion-stereo-imu,MH_01_easy
2319,10.0,0.5,0.198277,vins-fusion-stereo-imu,MH_01_easy
2320,10.0,0.4,0.107617,vins-fusion-stereo-imu,MH_01_easy
2321,10.0,0.2,0.303313,vins-fusion-stereo-imu,MH_01_easy
2322,5.0,1.0,0.0328583,vins-fusion-stereo-imu,MH_01_easy
2323,5.0,0.8,0.0592843,vins-fusion-stereo-imu,MH_01_easy
2324,5.0,0.6,0.0828256,vins-fusion-stereo-imu,MH_01_easy
2325,5.0,0.5,0.142042,vins-fusion-stereo-imu,MH_01_easy
2326,5.0,0.4,0.0973168,vins-fusion-stereo-imu,MH_01_easy
2327,5.0,0.2,3.81756,vins-fusion-stereo-imu,MH_01_easy
2328,2.0,1.0,1.2457284,vins-fusion-stereo-imu,MH_01_easy
2329,2.0,0.8,1.4609,vins-fusion-stereo-imu,MH_01_easy
2330,2.0,0.6,5.420324,vins-fusion-stereo-imu,MH_01_easy
2331,2.0,0.5,5.3809,vins-fusion-stereo-imu,MH_01_easy
2332,2.0,0.4,5.74021,vins-fusion-stereo-imu,MH_01_easy
2333,2.0,0.2,5.706189999999999,vins-fusion-stereo-imu,MH_01_easy
2338,1.0,0.4,6.685848,vins-fusion-stereo-imu,MH_01_easy
2339,1.0,0.2,6.446898,vins-fusion-stereo-imu,MH_01_easy
2340,20.0,1.0,0.0188508,vins-fusion-stereo-imu,MH_02_easy
2341,20.0,0.8,0.034781,vins-fusion-stereo-imu,MH_02_easy
2342,20.0,0.6,0.0856717,vins-fusion-stereo-imu,MH_02_easy
2343,20.0,0.5,0.162525,vins-fusion-stereo-imu,MH_02_easy
2344,20.0,0.4,0.116647,vins-fusion-stereo-imu,MH_02_easy
2345,20.0,0.2,0.222815,vins-fusion-stereo-imu,MH_02_easy
2346,10.0,1.0,0.0301034,vins-fusion-stereo-imu,MH_02_easy
2347,10.0,0.8,0.0505942,vins-fusion-stereo-imu,MH_02_easy
2348,10.0,0.6,0.0474517,vins-fusion-stereo-imu,MH_02_easy
2349,10.0,0.5,0.169003,vins-fusion-stereo-imu,MH_02_easy
2350,10.0,0.4,0.292956,vins-fusion-stereo-imu,MH_02_easy
2351,10.0,0.2,4.53207,vins-fusion-stereo-imu,MH_02_easy
2352,5.0,1.0,0.0505735,vins-fusion-stereo-imu,MH_02_easy
2353,5.0,0.8,0.0688035,vins-fusion-stereo-imu,MH_02_easy
2354,5.0,0.6,0.163849,vins-fusion-stereo-imu,MH_02_easy
2355,5.0,0.5,0.144955,vins-fusion-stereo-imu,MH_02_easy
2356,5.0,0.4,0.314301,vins-fusion-stereo-imu,MH_02_easy
2357,5.0,0.2,4.25223,vins-fusion-stereo-imu,MH_02_easy
2358,2.0,1.0,5.727708,vins-fusion-stereo-imu,MH_02_easy
2359,2.0,0.8,5.897387999999999,vins-fusion-stereo-imu,MH_02_easy
2360,2.0,0.6,5.963481999999999,vins-fusion-stereo-imu,MH_02_easy
2361,2.0,0.5,6.043295999999999,vins-fusion-stereo-imu,MH_02_easy
2362,2.0,0.4,5.853077999999999,vins-fusion-stereo-imu,MH_02_easy
2363,2.0,0.2,5.68085,vins-fusion-stereo-imu,MH_02_easy
2370,20.0,1.0,0.0509171,vins-fusion-stereo-imu,MH_03_medium
2371,20.0,0.8,0.050227,vins-fusion-stereo-imu,MH_03_medium
2372,20.0,0.6,0.0591987,vins-fusion-stereo-imu,MH_03_medium
2373,20.0,0.5,0.07724,vins-fusion-stereo-imu,MH_03_medium
2374,20.0,0.4,0.23063,vins-fusion-stereo-imu,MH_03_medium
2375,20.0,0.2,0.571479,vins-fusion-stereo-imu,MH_03_medium
2376,10.0,1.0,0.0384593,vins-fusion-stereo-imu,MH_03_medium
2377,10.0,0.8,0.0450427,vins-fusion-stereo-imu,MH_03_medium
2378,10.0,0.6,0.0593961,vins-fusion-stereo-imu,MH_03_medium
2379,10.0,0.5,0.105141,vins-fusion-stereo-imu,MH_03_medium
2380,10.0,0.4,0.173751,vins-fusion-stereo-imu,MH_03_medium
2381,10.0,0.2,0.975161,vins-fusion-stereo-imu,MH_03_medium
2382,5.0,1.0,0.1330872,vins-fusion-stereo-imu,MH_03_medium
2383,5.0,0.8,0.17047559999999998,vins-fusion-stereo-imu,MH_03_medium
2384,5.0,0.6,0.1268448,vins-fusion-stereo-imu,MH_03_medium
2385,5.0,0.5,0.194971,vins-fusion-stereo-imu,MH_03_medium
2386,5.0,0.4,0.226948,vins-fusion-stereo-imu,MH_03_medium
2387,5.0,0.2,3.50153,vins-fusion-stereo-imu,MH_03_medium
2388,2.0,1.0,1.565512,vins-fusion-stereo-imu,MH_03_medium
2389,2.0,0.8,2.387408,vins-fusion-stereo-imu,MH_03_medium
2390,2.0,0.6,2.373168,vins-fusion-stereo-imu,MH_03_medium
2391,2.0,0.5,5.015835999999999,vins-fusion-stereo-imu,MH_03_medium
2392,2.0,0.4,5.0140579999999995,vins-fusion-stereo-imu,MH_03_medium
2393,2.0,0.2,4.929189999999999,vins-fusion-stereo-imu,MH_03_medium
2400,20.0,1.0,0.105189,vins-fusion-stereo-imu,MH_04_difficult
2401,20.0,0.8,0.110291,vins-fusion-stereo-imu,MH_04_difficult
2402,20.0,0.6,0.136353,vins-fusion-stereo-imu,MH_04_difficult
2403,20.0,0.5,0.189437,vins-fusion-stereo-imu,MH_04_difficult
2404,20.0,0.4,0.231959,vins-fusion-stereo-imu,MH_04_difficult
2405,20.0,0.2,0.932079,vins-fusion-stereo-imu,MH_04_difficult
2430,20.0,1.0,0.0852764,vins-fusion-stereo-imu,MH_05_difficult
2431,20.0,0.8,0.177085,vins-fusion-stereo-imu,MH_05_difficult
2432,20.0,0.6,0.14427,vins-fusion-stereo-imu,MH_05_difficult
2433,20.0,0.5,0.228652,vins-fusion-stereo-imu,MH_05_difficult
2434,20.0,0.4,0.2076,vins-fusion-stereo-imu,MH_05_difficult
2435,20.0,0.2,0.851209,vins-fusion-stereo-imu,MH_05_difficult
2436,10.0,1.0,0.0732273,vins-fusion-stereo-imu,MH_05_difficult
2437,10.0,0.8,0.161124,vins-fusion-stereo-imu,MH_05_difficult
2438,10.0,0.6,0.189125,vins-fusion-stereo-imu,MH_05_difficult
2439,10.0,0.5,0.229987,vins-fusion-stereo-imu,MH_05_difficult
2440,10.0,0.4,0.256501,vins-fusion-stereo-imu,MH_05_difficult
2441,10.0,0.2,1.69052,vins-fusion-stereo-imu,MH_05_difficult
2442,5.0,1.0,0.0991806,vins-fusion-stereo-imu,MH_05_difficult
2443,5.0,0.8,0.273654,vins-fusion-stereo-imu,MH_05_difficult
2444,5.0,0.6,0.2667156,vins-fusion-stereo-imu,MH_05_difficult
2445,5.0,0.5,0.4429908,vins-fusion-stereo-imu,MH_05_difficult
2446,5.0,0.4,0.4830876,vins-fusion-stereo-imu,MH_05_difficult
2447,5.0,0.2,1.1299511999999998,vins-fusion-stereo-imu,MH_05_difficult
2448,2.0,1.0,0.65277,vins-fusion-stereo-imu,MH_05_difficult
2449,2.0,0.8,0.5681484,vins-fusion-stereo-imu,MH_05_difficult
2450,2.0,0.6,0.5711328,vins-fusion-stereo-imu,MH_05_difficult
2451,2.0,0.5,0.6195776000000001,vins-fusion-stereo-imu,MH_05_difficult
2452,2.0,0.4,0.7604544,vins-fusion-stereo-imu,MH_05_difficult
2453,2.0,0.2,6.300784,vins-fusion-stereo-imu,MH_05_difficult
531,20.0,1.0,0.04276,orb-slam3-ros-stereo-inertial,MH_01_easy
541,20.0,0.8,0.0391881,orb-slam3-ros-stereo-inertial,MH_01_easy
542,20.0,0.6,0.0444112,orb-slam3-ros-stereo-inertial,MH_01_easy
543,20.0,0.5,0.0445251,orb-slam3-ros-stereo-inertial,MH_01_easy
552,10.0,1.0,0.0346564,orb-slam3-ros-stereo-inertial,MH_01_easy
553,10.0,0.8,0.0387652,orb-slam3-ros-stereo-inertial,MH_01_easy
554,10.0,0.6,0.0403091,orb-slam3-ros-stereo-inertial,MH_01_easy
555,10.0,0.5,0.0449694,orb-slam3-ros-stereo-inertial,MH_01_easy
564,5.0,1.0,0.0361771,orb-slam3-ros-stereo-inertial,MH_01_easy
565,5.0,0.8,0.0344081,orb-slam3-ros-stereo-inertial,MH_01_easy
566,5.0,0.6,0.037296,orb-slam3-ros-stereo-inertial,MH_01_easy
567,5.0,0.5,0.0507036,orb-slam3-ros-stereo-inertial,MH_01_easy
762,20.0,1.0,0.06802152,orb-slam3-ros-stereo-inertial,MH_02_easy
763,20.0,0.5,0.0727253,orb-slam3-ros-stereo-inertial,MH_02_easy
766,10.0,1.0,0.0400271,orb-slam3-ros-stereo-inertial,MH_02_easy
767,10.0,0.5,0.0595221,orb-slam3-ros-stereo-inertial,MH_02_easy
834,20.0,1.0,0.06571543999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
835,20.0,0.5,0.10419443999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
838,10.0,1.0,0.0451095,orb-slam3-ros-stereo-inertial,MH_03_medium
839,10.0,0.5,0.08370725999999999,orb-slam3-ros-stereo-inertial,MH_03_medium
890,20.0,1.0,0.0504573,orb-slam3-ros-stereo-inertial,MH_04_difficult
891,20.0,0.5,0.055089,orb-slam3-ros-stereo-inertial,MH_04_difficult
962,20.0,1.0,0.09243136,orb-slam3-ros-stereo-inertial,MH_05_difficult
963,20.0,0.5,0.15768976,orb-slam3-ros-stereo-inertial,MH_05_difficult
966,10.0,1.0,0.0975512,orb-slam3-ros-stereo-inertial,MH_05_difficult
967,10.0,0.5,0.12180359999999998,orb-slam3-ros-stereo-inertial,MH_05_difficult

